A nearby M star with three transiting super-Earths discovered by K2

Small, cool planets represent the typical end-products of planetary formation. Studying the archi- tectures of these systems, measuring planet masses and radii, and observing these planets' atmospheres during transit directly informs theories of planet assembly, migration, and evolution. Here we report the discovery of three small planets orbiting a bright (Ks = 8.6 mag) M0 dwarf using data collected as part of K2, the new transit survey using the re-purposed Kepler spacecraft. Stellar spectroscopy and K2 photometry indicate that the system hosts three transiting planets with radii 1.5-2.1 R_Earth, straddling the transition region between rocky and increasingly volatile-dominated compositions. With orbital periods of 10-45 days the planets receive just 1.5-10x the flux incident on Earth, making these some of the coolest small planets known orbiting a nearby star; planet d is located near the inner edge of the system's habitable zone. The bright, low-mass star makes this system an excellent laboratory to determine the planets' masses via Doppler spectroscopy and to constrain their atmospheric compositions via transit spectroscopy. This discovery demonstrates the ability of K2 and future space-based transit searches to find many fascinating objects of interest.

==> efosc.dat <==
wavelength_micron  Flam_erg-s-cm2-Ang err_Flam
0.595869  6.296e-14  9.415e-16
0.596063  6.438e-14  9.854e-16
0.596257  6.455e-14  4.866e-16
0.596451  6.321e-14  1.216e-15
0.596645  6.422e-14  9.525e-16
0.596839  6.649e-14  8.74e-16
0.597034  6.702e-14  8.18e-16
0.597228  6.692e-14  8.551e-16
0.597422  6.7e-14  5.389e-16
0.597616  6.423e-14  8.702e-16
0.597811  6.366e-14  6.67e-16
0.598005  6.448e-14  1.037e-15
0.598199  6.494e-14  7.611e-16
0.598394  6.349e-14  9.256e-16
0.598588  6.591e-14  6.124e-16
0.598783  6.57e-14  9.178e-16
0.598977  6.661e-14  8.354e-16
0.599172  6.583e-14  7.207e-16
0.599366  6.86e-14  9.588e-16
0.599561  6.854e-14  5.537e-16
0.599756  6.901e-14  6.107e-16
0.599950  6.562e-14  7.873e-16
0.600145  6.578e-14  4.994e-16
0.600340  6.589e-14  5.872e-16
0.600534  6.61e-14  6.019e-16
0.600729  6.663e-14  6.707e-16
0.600924  6.662e-14  7.426e-16
0.601119  6.893e-14  6.042e-16
0.601314  6.792e-14  6.868e-16
0.601508  6.651e-14  1.098e-15
0.601703  6.536e-14  7.585e-16
0.601898  6.712e-14  7.837e-16
0.602093  6.845e-14  6.099e-16
0.602288  6.811e-14  7.389e-16
0.602483  6.899e-14  8.725e-16
0.602678  7.036e-14  5.559e-16
0.602873  6.885e-14  1.346e-15
0.603068  7.177e-14  5.496e-16
0.603263  6.829e-14  9.2e-16
0.603458  6.935e-14  8.181e-16
0.603654  6.761e-14  9.798e-16
0.603849  6.992e-14  1.205e-15
0.604044  6.719e-14  8.136e-16
0.604239  7.144e-14  5.257e-16
0.604434  7.264e-14  7.278e-16
0.604630  7.081e-14  8.741e-16
0.604825  7.157e-14  2.381e-16
0.605020  7.299e-14  8.05e-16
0.605216  7.093e-14  6.869e-16
0.605411  7.164e-14  9.483e-16
0.605607  7.067e-14  7.146e-16
0.605802  6.772e-14  6.24e-16
0.605998  6.893e-14  5.387e-16
0.606193  6.994e-14  8.623e-16
0.606389  6.827e-14  1.019e-15
0.606584  6.826e-14  6.972e-16
0.606780  6.992e-14  7.361e-16
0.606975  7.275e-14  3.311e-16
0.607171  7.179e-14  1.05e-15
0.607367  7.105e-14  8.06e-16
0.607562  7.182e-14  9.178e-16
0.607758  7.139e-14  7.7e-16
0.607954  7.159e-14  8.44e-16
0.608150  6.853e-14  5.406e-16
0.608345  7.074e-14  5.281e-16
0.608541  6.924e-14  8.99e-16
0.608737  7.081e-14  2.889e-16
0.608933  7.084e-14  1.032e-15
0.609129  7.12e-14  8.485e-16
0.609325  6.966e-14  8.967e-16
0.609521  7.168e-14  8.361e-16
0.609717  7.138e-14  9.929e-16
0.609913  6.874e-14  6.303e-16
0.610109  6.189e-14  7.346e-16
0.610305  6.197e-14  5.769e-16
0.610501  6.805e-14  1.045e-15
0.610697  7.168e-14  8.778e-16
0.610893  6.935e-14  9.63e-16
0.611089  7.134e-14  8.113e-16
0.611286  7.227e-14  1.086e-15
0.611482  7.205e-14  1.099e-15
0.611678  6.987e-14  6.735e-16
0.611874  6.578e-14  4.536e-16
0.612071  5.843e-14  7.398e-16
0.612267  5.63e-14  5.295e-16
0.612463  6.472e-14  4.699e-16
0.612660  6.978e-14  8.141e-16
0.612856  7.163e-14  9.42e-16
0.613052  7.252e-14  1.089e-15
0.613249  7.122e-14  4.975e-16
0.613445  6.94e-14  4.494e-16
0.613642  6.525e-14  1.058e-15
0.613838  6.834e-14  4.555e-16
0.614035  7.077e-14  4.803e-16
0.614232  7.34e-14  9.723e-16
0.614428  7.14e-14  9.601e-16
0.614625  7.337e-14  6.598e-16
0.614822  6.96e-14  7.949e-16
0.615018  7.023e-14  5.562e-16
0.615215  7.163e-14  5.356e-16
0.615412  7.063e-14  7.248e-16
0.615608  6.781e-14  7.452e-16
0.615805  6.021e-14  6.159e-16
0.616002  5.285e-14  3.783e-16
0.616199  4.709e-14  4.412e-16
0.616396  5.042e-14  3.486e-16
0.616593  5.398e-14  7.679e-16
0.616790  5.43e-14  1.918e-16
0.616987  5.731e-14  7.97e-16
0.617184  6.081e-14  4.65e-16
0.617381  6.324e-14  9.285e-16
0.617578  6.51e-14  8.435e-16
0.617775  6.554e-14  9.219e-16
0.617972  6.572e-14  4.374e-16
0.618169  6.557e-14  4.625e-16
0.618366  6.387e-14  5.908e-16
0.618563  6.433e-14  3.622e-16
0.618760  6.198e-14  1.301e-15
0.618957  6.011e-14  6.226e-16
0.619155  5.904e-14  6.583e-16
0.619352  5.991e-14  3.484e-16
0.619549  6.233e-14  9e-16
0.619747  6.236e-14  7.038e-16
0.619944  5.973e-14  3.712e-16
0.620141  6.398e-14  7.981e-16
0.620339  6.316e-14  1.009e-15
0.620536  6.411e-14  9.164e-16
0.620734  6.466e-14  6.063e-16
0.620931  6.46e-14  6.833e-16
0.621128  6.016e-14  4.738e-16
0.621326  5.798e-14  5.456e-16
0.621524  5.546e-14  6.878e-16
0.621721  5.673e-14  8.222e-16
0.621919  5.737e-14  3.832e-16
0.622116  5.642e-14  3.688e-16
0.622314  5.597e-14  4.224e-16
0.622512  5.448e-14  7.481e-16
0.622709  5.776e-14  5.503e-16
0.622907  5.604e-14  5.795e-16
0.623105  5.513e-14  6.555e-16
0.623303  5.523e-14  6.847e-16
0.623500  5.891e-14  7.509e-16
0.623698  5.829e-14  5.071e-16
0.623896  5.797e-14  6.425e-16
0.624094  5.569e-14  7.468e-16
0.624292  5.521e-14  7.059e-16
0.624490  5.69e-14  8.455e-16
0.624688  5.918e-14  6.693e-16
0.624886  6.019e-14  6.356e-16
0.625084  5.818e-14  7.148e-16
0.625282  5.845e-14  7.324e-16
0.625480  5.926e-14  5.924e-16
0.625678  5.633e-14  5.729e-16
0.625876  5.521e-14  3.683e-16
0.626074  5.851e-14  8.792e-16
0.626272  6.064e-14  7.684e-16
0.626470  6.234e-14  6.465e-16
0.626668  6.159e-14  7.36e-16
0.626867  6.152e-14  5.381e-16
0.627065  6.177e-14  4.82e-16
0.627263  6.289e-14  4.746e-16
0.627461  6.046e-14  4.231e-16
0.627660  6.011e-14  4.704e-16
0.627858  5.854e-14  6.049e-16
0.628057  6.049e-14  8.644e-16
0.628255  6.183e-14  7.189e-16
0.628453  6.219e-14  6.699e-16
0.628652  6.631e-14  8.385e-16
0.628850  6.607e-14  6.969e-16
0.629049  6.523e-14  5.733e-16
0.629247  6.373e-14  8.494e-16
0.629446  6.264e-14  3.791e-16
0.629644  6.283e-14  3.653e-16
0.629843  6.337e-14  2.973e-16
0.630042  6.526e-14  4.325e-16
0.630240  6.465e-14  3.815e-16
0.630439  6.427e-14  4.421e-16
0.630638  6.515e-14  5.526e-16
0.630836  6.728e-14  5.359e-16
0.631035  6.755e-14  9.75e-16
0.631234  6.637e-14  8.047e-16
0.631433  6.687e-14  5.903e-16
0.631631  6.693e-14  8.41e-16
0.631830  6.616e-14  8.641e-16
0.632029  6.8e-14  4.078e-16
0.632228  6.878e-14  6.539e-16
0.632427  6.86e-14  7.316e-16
0.632626  6.798e-14  9.571e-16
0.632825  6.92e-14  9.225e-16
0.633024  6.953e-14  6.705e-16
0.633223  7.06e-14  6.339e-16
0.633422  7.177e-14  6.217e-16
0.633621  6.874e-14  1.233e-15
0.633820  7.031e-14  6.334e-16
0.634019  7.178e-14  6.327e-16
0.634218  6.996e-14  5.794e-16
0.634417  7.192e-14  7.037e-16
0.634617  7.117e-14  5.152e-16
0.634816  7.394e-14  6.866e-16
0.635015  7.211e-14  3.686e-16
0.635214  7.214e-14  1.009e-15
0.635414  7.059e-14  5.314e-16
0.635613  6.884e-14  7.17e-16
0.635812  6.817e-14  6.17e-16
0.636012  6.675e-14  4.983e-16
0.636211  6.8e-14  3.403e-16
0.636410  6.656e-14  8.732e-16
0.636610  6.916e-14  5.904e-16
0.636809  6.922e-14  5.872e-16
0.637009  6.95e-14  8.236e-16
0.637208  7.021e-14  6.714e-16
0.637408  6.869e-14  1.131e-15
0.637607  6.825e-14  7.99e-16
0.637807  6.781e-14  4.796e-16
0.638006  6.378e-14  6.217e-16
0.638206  6.55e-14  6.099e-16
0.638406  6.563e-14  8.143e-16
0.638605  6.519e-14  6.818e-16
0.638805  6.428e-14  6.151e-16
0.639005  6.654e-14  9.145e-16
0.639204  6.708e-14  4.617e-16
0.639404  6.845e-14  5.637e-16
0.639604  6.945e-14  7.283e-16
0.639804  6.806e-14  7.731e-16
0.640004  6.891e-14  7.116e-16
0.640203  7.044e-14  2.012e-16
0.640403  7.239e-14  5.62e-16
0.640603  7.41e-14  1.043e-15
0.640803  7.152e-14  9.162e-16
0.641003  7.193e-14  6.485e-16
0.641203  7.121e-14  4.956e-16
0.641403  7.099e-14  5.217e-16
0.641603  7.288e-14  5.278e-16
0.641803  7.291e-14  3.371e-16
0.642003  7.044e-14  4.257e-16
0.642203  7.172e-14  4.558e-16
0.642403  7.442e-14  6.267e-16
0.642604  7.455e-14  5.596e-16
0.642804  7.274e-14  8.418e-16
0.643004  7.283e-14  4.963e-16
0.643204  7.134e-14  7.414e-16
0.643404  7.385e-14  4.485e-16
0.643605  7.266e-14  7.392e-16
0.643805  6.683e-14  4.617e-16
0.644005  6.849e-14  5.182e-16
0.644206  7.306e-14  1.099e-15
0.644406  7.64e-14  5.209e-16
0.644606  7.568e-14  6.838e-16
0.644807  7.327e-14  5.307e-16
0.645007  7.101e-14  4.891e-16
0.645208  7.335e-14  6.848e-16
0.645408  7.569e-14  3.518e-16
0.645609  7.621e-14  4.801e-16
0.645809  7.458e-14  6.369e-16
0.646010  7.41e-14  1.012e-15
0.646210  6.818e-14  4.359e-16
0.646411  7.003e-14  1.119e-15
0.646611  7.531e-14  4.729e-16
0.646812  7.631e-14  5.631e-16
0.647013  7.573e-14  4.359e-16
0.647213  7.47e-14  5.446e-16
0.647414  7.496e-14  8.389e-16
0.647615  7.808e-14  5.847e-16
0.647816  7.827e-14  9.901e-16
0.648016  7.625e-14  6.421e-16
0.648217  7.635e-14  7.519e-16
0.648418  7.687e-14  8.529e-16
0.648619  7.612e-14  7.532e-16
0.648820  7.732e-14  3.457e-16
0.649021  7.439e-14  4.406e-16
0.649221  7.017e-14  6.949e-16
0.649422  6.496e-14  3.331e-16
0.649623  6.668e-14  7.43e-16
0.649824  7.085e-14  5.595e-16
0.650025  7.119e-14  6.139e-16
0.650226  7.594e-14  4.167e-16
0.650427  7.482e-14  8.603e-16
0.650628  7.696e-14  8.236e-16
0.650830  7.688e-14  5.082e-16
0.651031  7.792e-14  6.885e-16
0.651232  7.803e-14  8.461e-16
0.651433  7.777e-14  5.223e-16
0.651634  7.758e-14  4.127e-16
0.651835  7.813e-14  4.253e-16
0.652037  7.908e-14  7.821e-16
0.652238  7.868e-14  6.888e-16
0.652439  7.986e-14  5.361e-16
0.652640  7.981e-14  8.723e-16
0.652842  7.973e-14  5.327e-16
0.653043  7.795e-14  5.807e-16
0.653245  7.868e-14  2.969e-16
0.653446  8e-14  6.186e-16
0.653647  7.969e-14  7.267e-16
0.653849  8.006e-14  7.273e-16
0.654050  7.977e-14  7.632e-16
0.654252  7.895e-14  6.181e-16
0.654453  7.657e-14  3.549e-16
0.654655  7.628e-14  6.177e-16
0.654856  7.797e-14  2.987e-16
0.655058  7.844e-14  6.601e-16
0.655259  7.657e-14  7.092e-16
0.655461  7.625e-14  5.933e-16
0.655663  7.666e-14  6.327e-16
0.655864  7.728e-14  9.574e-16
0.656066  7.542e-14  4.66e-16
0.656268  7.06e-14  9.246e-16
0.656470  7.331e-14  4.391e-16
0.656671  7.633e-14  6.74e-16
0.656873  7.684e-14  8.021e-16
0.657075  7.554e-14  6.604e-16
0.657277  7.263e-14  5.072e-16
0.657479  7.467e-14  6.777e-16
0.657680  7.849e-14  6.491e-16
0.657882  7.73e-14  6.338e-16
0.658084  7.667e-14  3.934e-16
0.658286  7.871e-14  6.233e-16
0.658488  7.822e-14  7.715e-16
0.658690  7.888e-14  3.379e-16
0.658892  7.955e-14  3.007e-16
0.659094  7.679e-14  5.436e-16
0.659296  7.403e-14  4.339e-16
0.659498  7.567e-14  8.737e-16
0.659700  7.706e-14  4.247e-16
0.659902  7.953e-14  4.792e-16
0.660105  7.975e-14  7.186e-16
0.660307  7.858e-14  5.774e-16
0.660509  7.825e-14  4.941e-16
0.660711  7.781e-14  4.008e-16
0.660913  7.728e-14  3.832e-16
0.661116  7.777e-14  7.426e-16
0.661318  7.89e-14  7.093e-16
0.661520  7.695e-14  1.036e-15
0.661722  7.873e-14  3.277e-16
0.661925  7.734e-14  7.044e-16
0.662127  7.78e-14  5.456e-16
0.662329  7.568e-14  6.227e-16
0.662532  7.592e-14  8.166e-16
0.662734  7.595e-14  9.07e-16
0.662937  7.791e-14  6.368e-16
0.663139  7.559e-14  8.412e-16
0.663342  7.589e-14  6.53e-16
0.663544  7.684e-14  4.754e-16
0.663747  7.689e-14  6.217e-16
0.663949  7.679e-14  6.848e-16
0.664152  7.727e-14  4.425e-16
0.664354  7.713e-14  5.512e-16
0.664557  7.689e-14  4.64e-16
0.664760  7.682e-14  5.875e-16
0.664962  7.585e-14  8.517e-16
0.665165  7.488e-14  7.283e-16
0.665368  7.517e-14  5.121e-16
0.665570  7.503e-14  6.252e-16
0.665773  7.429e-14  5.615e-16
0.665976  7.37e-14  6.717e-16
0.666179  7.345e-14  3.513e-16
0.666382  7.275e-14  2.965e-16
0.666584  7.296e-14  6.323e-16
0.666787  7.603e-14  5.328e-16
0.666990  7.493e-14  5.33e-16
0.667193  7.641e-14  1.109e-15
0.667396  7.56e-14  6.14e-16
0.667599  7.387e-14  6.994e-16
0.667802  7.205e-14  4.622e-16
0.668005  7.222e-14  7.115e-16
0.668208  7.215e-14  5.331e-16
0.668411  7.3e-14  8.476e-16
0.668614  7.212e-14  6.38e-16
0.668817  7.181e-14  4.179e-16
0.669020  7.291e-14  7.122e-16
0.669223  7.498e-14  3.96e-16
0.669426  7.008e-14  6.475e-16
0.669630  7.268e-14  5.705e-16
0.669833  7.238e-14  6.215e-16
0.670036  7.369e-14  3.522e-16
0.670239  7.541e-14  5.687e-16
0.670442  7.455e-14  4.515e-16
0.670646  7.377e-14  9.375e-16
0.670849  7.266e-14  7.887e-16
0.671052  7.175e-14  5.53e-16
0.671256  7.218e-14  5.174e-16
0.671459  6.891e-14  8.726e-16
0.671662  6.69e-14  5.588e-16
0.671866  6.617e-14  4.915e-16
0.672069  6.796e-14  3.552e-16
0.672273  6.948e-14  7.069e-16
0.672476  6.965e-14  3.424e-16
0.672679  7.046e-14  6.777e-16
0.672883  6.955e-14  5.429e-16
0.673087  7.091e-14  4.445e-16
0.673290  6.979e-14  6.476e-16
0.673494  7.052e-14  5.223e-16
0.673697  6.907e-14  6.037e-16
0.673901  7.062e-14  3.478e-16
0.674104  7.194e-14  5.925e-16
0.674308  6.81e-14  5.921e-16
0.674512  6.906e-14  8.334e-16
0.674715  6.765e-14  5.437e-16
0.674919  6.593e-14  4.362e-16
0.675123  6.862e-14  4.046e-16
0.675327  6.876e-14  7.724e-16
0.675530  6.959e-14  5.159e-16
0.675734  6.983e-14  5.51e-16
0.675938  6.976e-14  5.912e-16
0.676142  7.042e-14  5.656e-16
0.676346  7.053e-14  6.897e-16
0.676550  6.9e-14  4.422e-16
0.676753  6.818e-14  4.731e-16
0.676957  7.055e-14  7.172e-16
0.677161  6.911e-14  5.908e-16
0.677365  6.973e-14  7.538e-16
0.677569  7.121e-14  3.954e-16
0.677773  7.013e-14  6.638e-16
0.677977  6.87e-14  5.38e-16
0.678181  6.645e-14  5.295e-16
0.678385  6.697e-14  5.695e-16
0.678589  6.577e-14  7.197e-16
0.678794  6.672e-14  3.915e-16
0.678998  6.766e-14  9.893e-16
0.679202  6.793e-14  9.239e-16
0.679406  6.718e-14  6.02e-16
0.679610  6.858e-14  6.348e-16
0.679814  6.674e-14  5.545e-16
0.680019  6.808e-14  8.83e-16
0.680223  6.781e-14  5.199e-16
0.680427  6.787e-14  6.479e-16
0.680631  6.638e-14  5.594e-16
0.680836  6.881e-14  8.159e-16
0.681040  6.837e-14  4.866e-16
0.681244  6.753e-14  5.852e-16
0.681449  6.803e-14  5.991e-16
0.681653  6.697e-14  4.203e-16
0.681858  6.665e-14  3.749e-16
0.682062  6.672e-14  3.61e-16
0.682266  6.627e-14  4.607e-16
0.682471  6.704e-14  5.433e-16
0.682675  6.695e-14  7.492e-16
0.682880  6.689e-14  4.702e-16
0.683084  6.682e-14  3.806e-16
0.683289  6.681e-14  3.366e-16
0.683494  6.797e-14  5.742e-16
0.683698  6.615e-14  3.984e-16
0.683903  6.718e-14  5.676e-16
0.684107  6.682e-14  5.025e-16
0.684312  6.732e-14  5.971e-16
0.684517  6.654e-14  4.492e-16
0.684721  6.792e-14  7.375e-16
0.684926  6.529e-14  3.103e-16
0.685131  6.651e-14  5.563e-16
0.685336  6.435e-14  5.392e-16
0.685540  6.476e-14  2.78e-16
0.685745  6.38e-14  8.527e-16
0.685950  6.366e-14  4.94e-16
0.686155  6.393e-14  4.991e-16
0.686360  6.406e-14  9.898e-16
0.686565  5.801e-14  6.924e-16
0.686769  4.86e-14  5.229e-16
0.686974  4.48e-14  2.877e-16
0.687179  4.725e-14  5.6e-16
0.687384  5.009e-14  3.242e-16
0.687589  5.364e-14  6.507e-16
0.687794  5.728e-14  3.007e-16
0.687999  6.004e-14  5.098e-16
0.688204  6.078e-14  5.877e-16
0.688409  6.032e-14  3.345e-16
0.688614  5.888e-14  5.771e-16
0.688820  5.892e-14  4.149e-16
0.689025  5.82e-14  3.141e-16
0.689230  5.939e-14  4.464e-16
0.689435  5.986e-14  5.306e-16
0.689640  6.081e-14  7.529e-16
0.689845  5.952e-14  7.444e-16
0.690051  5.885e-14  5.999e-16
0.690256  5.892e-14  7.405e-16
0.690461  6.299e-14  4.784e-16
0.690666  6.537e-14  7.66e-16
0.690872  6.696e-14  6.065e-16
0.691077  6.637e-14  6.72e-16
0.691282  6.617e-14  5.692e-16
0.691488  6.698e-14  8.503e-17
0.691693  6.622e-14  4.781e-16
0.691898  6.458e-14  3.701e-16
0.692104  6.713e-14  9.154e-16
0.692309  6.926e-14  7.013e-16
0.692515  7.13e-14  2.473e-16
0.692720  7.212e-14  9.211e-16
0.692926  7.412e-14  4.997e-16
0.693131  7.296e-14  6.387e-16
0.693337  7.358e-14  6.23e-16
0.693542  7.462e-14  3.926e-16
0.693748  7.41e-14  8.156e-16
0.693953  7.376e-14  4.761e-16
0.694159  7.57e-14  4.924e-16
0.694364  7.729e-14  3.989e-16
0.694570  7.763e-14  5.876e-16
0.694776  7.728e-14  4.379e-16
0.694981  7.874e-14  8.026e-16
0.695187  7.701e-14  7.787e-16
0.695393  7.727e-14  6.328e-16
0.695599  7.542e-14  9.509e-16
0.695804  7.716e-14  9.536e-16
0.696010  7.894e-14  6.286e-16
0.696216  8.006e-14  6.943e-16
0.696422  7.964e-14  6.237e-16
0.696628  7.958e-14  6.865e-16
0.696833  7.974e-14  6.841e-16
0.697039  7.655e-14  4.888e-16
0.697245  7.66e-14  3.301e-16
0.697451  7.777e-14  4.841e-16
0.697657  7.7e-14  4.222e-16
0.697863  7.553e-14  3.99e-16
0.698069  7.633e-14  6.055e-16
0.698275  7.772e-14  4.691e-16
0.698481  7.912e-14  5.721e-16
0.698687  7.922e-14  5.669e-16
0.698893  7.844e-14  4.98e-16
0.699099  7.717e-14  7.173e-16
0.699305  7.702e-14  5.834e-16
0.699511  7.822e-14  4.507e-16
0.699717  7.735e-14  7.278e-16
0.699924  7.905e-14  6.167e-16
0.700130  7.855e-14  4.042e-16
0.700336  7.874e-14  3.33e-16
0.700542  8.006e-14  6.104e-16
0.700748  7.938e-14  6.803e-16
0.700955  8.048e-14  7.879e-16
0.701161  8.103e-14  7.277e-16
0.701367  7.929e-14  4.625e-16
0.701573  7.943e-14  6.19e-16
0.701780  7.926e-14  6.919e-16
0.701986  8.229e-14  7.276e-16
0.702192  7.976e-14  4.823e-16
0.702399  7.989e-14  5.179e-16
0.702605  8.216e-14  7.791e-16
0.702811  8.264e-14  4.096e-16
0.703018  8.41e-14  4.038e-16
0.703224  8.524e-14  9.624e-16
0.703431  8.542e-14  5.026e-16
0.703637  8.62e-14  4.667e-16
0.703844  8.365e-14  6.937e-16
0.704050  8.543e-14  4.224e-16
0.704257  8.581e-14  6.541e-16
0.704463  8.807e-14  3.982e-16
0.704670  8.859e-14  6.305e-16
0.704876  8.58e-14  4.134e-16
0.705083  8.455e-14  5.957e-16
0.705290  8.458e-14  6.465e-16
0.705496  8.007e-14  5.797e-16
0.705703  7.951e-14  6.137e-16
0.705910  8.003e-14  7.162e-16
0.706116  7.867e-14  7.22e-16
0.706323  8.012e-14  4.63e-16
0.706530  8.094e-14  4.452e-16
0.706737  8.154e-14  2.564e-16
0.706943  8.174e-14  3.407e-16
0.707150  8.356e-14  6.703e-16
0.707357  8.211e-14  6.234e-16
0.707564  8.228e-14  2.477e-16
0.707771  8.378e-14  3.746e-16
0.707977  8.261e-14  4.149e-16
0.708184  8.235e-14  6.429e-16
0.708391  7.952e-14  4.549e-16
0.708598  7.862e-14  5.62e-16
0.708805  7.369e-14  7.053e-16
0.709012  7.524e-14  7.081e-16
0.709219  7.727e-14  9.659e-16
0.709426  7.61e-14  9.255e-16
0.709633  7.728e-14  5.068e-16
0.709840  7.709e-14  4.109e-16
0.710047  7.81e-14  6.652e-16
0.710254  7.658e-14  4.437e-16
0.710461  7.736e-14  4.971e-16
0.710668  7.846e-14  4.666e-16
0.710875  7.79e-14  5.469e-16
0.711083  7.853e-14  4.198e-16
0.711290  7.831e-14  4.671e-16
0.711497  7.964e-14  3.82e-16
0.711704  7.994e-14  4.488e-16
0.711911  8.157e-14  6.113e-16
0.712119  8.159e-14  4.404e-16
0.712326  7.826e-14  6.05e-16
0.712533  7.348e-14  8.852e-16
0.712740  7.154e-14  7.335e-16
0.712948  7.209e-14  6.131e-16
0.713155  7.322e-14  3.878e-16
0.713362  7.185e-14  6.881e-16
0.713570  7.272e-14  6.09e-16
0.713777  7.16e-14  8.195e-16
0.713984  7.212e-14  3.896e-16
0.714192  7.412e-14  8.085e-16
0.714399  7.371e-14  5.214e-16
0.714607  6.924e-14  4.826e-16
0.714814  6.992e-14  4.043e-16
0.715021  7.366e-14  4.243e-16
0.715229  7.51e-14  6.194e-16
0.715436  7.669e-14  5.449e-16
0.715644  7.661e-14  7.733e-16
0.715852  7.47e-14  5.116e-16
0.716059  7.684e-14  5.809e-16
0.716267  7.646e-14  5.208e-16
0.716474  7.361e-14  5.172e-16
0.716682  7.424e-14  7.511e-16
0.716890  7.405e-14  4.726e-16
0.717097  7.529e-14  7.893e-16
0.717305  7.256e-14  6.342e-16
0.717513  7.368e-14  6.143e-16
0.717720  7.176e-14  7.036e-16
0.717928  7.387e-14  3.804e-16
0.718136  7.217e-14  6.334e-16
0.718343  7.27e-14  5.949e-16
0.718551  7.123e-14  7.19e-16
0.718759  7.045e-14  2.968e-16
0.718967  7.326e-14  4.882e-16
0.719175  7.346e-14  5.486e-16
0.719382  7.435e-14  3.94e-16
0.719590  7.514e-14  8.364e-16
0.719798  7.427e-14  5.241e-16
0.720006  7.08e-14  1.292e-16
0.720214  6.901e-14  6.821e-16
0.720422  7.022e-14  8.782e-16
0.720630  7.215e-14  5.173e-16
0.720838  7.243e-14  4.571e-16
0.721046  7.568e-14  6.233e-16
0.721254  7.906e-14  2.321e-16
0.721462  7.923e-14  6.534e-16
0.721670  7.941e-14  4.992e-16
0.721878  8.186e-14  5.242e-16
0.722086  8.039e-14  5.234e-16
0.722294  8.126e-14  8.36e-16
0.722502  8.296e-14  7.935e-16
0.722710  8.08e-14  4.291e-16
0.722918  8.132e-14  4.643e-16
0.723126  7.987e-14  3.905e-16
0.723335  7.61e-14  5.478e-16
0.723543  7.785e-14  5.122e-16
0.723751  7.883e-14  2.791e-16
0.723959  7.921e-14  3.512e-16
0.724167  7.585e-14  5.939e-16
0.724376  7.699e-14  4.868e-16
0.724584  7.895e-14  3.24e-16
0.724792  8.111e-14  5.569e-16
0.725001  8.071e-14  2.76e-16
0.725209  7.817e-14  7.433e-16
0.725417  7.917e-14  3.494e-16
0.725626  8.21e-14  7.577e-16
0.725834  8.256e-14  7.264e-16
0.726042  8.269e-14  6.156e-16
0.726251  8.11e-14  5.576e-16
0.726459  8.102e-14  4.561e-16
0.726668  8.209e-14  3.799e-16
0.726876  8.368e-14  5.794e-16
0.727084  8.264e-14  2.812e-16
0.727293  8.069e-14  5.5e-16
0.727501  8.019e-14  3.185e-16
0.727710  8.124e-14  1.027e-15
0.727919  8.358e-14  5.579e-16
0.728127  8.702e-14  4.479e-16
0.728336  8.821e-14  7.834e-16
0.728544  8.679e-14  6.788e-16
0.728753  8.437e-14  6.367e-16
0.728961  8.479e-14  7.207e-16
0.729170  8.112e-14  9.211e-16
0.729379  8.486e-14  5.493e-16
0.729587  8.683e-14  6.414e-16
0.729796  8.718e-14  5.639e-16
0.730005  8.758e-14  1.007e-15
0.730213  8.507e-14  1.944e-16
0.730422  8.328e-14  5.15e-16
0.730631  8.575e-14  6.144e-16
0.730840  8.576e-14  6.295e-16
0.731049  8.655e-14  5.348e-16
0.731257  8.8e-14  4.869e-16
0.731466  8.746e-14  5.456e-16
0.731675  8.863e-14  7.054e-16
0.731884  8.651e-14  3.773e-16
0.732093  8.757e-14  4.145e-16
0.732302  8.671e-14  6.645e-16
0.732510  8.405e-14  5.022e-16
0.732719  8.502e-14  5.602e-16
0.732928  8.814e-14  3.516e-16
0.733137  8.821e-14  4.393e-16
0.733346  8.925e-14  7.524e-16
0.733555  8.975e-14  6.158e-16
0.733764  9.072e-14  3.001e-16
0.733973  9.243e-14  8.317e-16
0.734182  9.004e-14  6.507e-16
0.734391  8.889e-14  6.153e-16
0.734600  8.98e-14  4.939e-16
0.734809  8.83e-14  7.972e-16
0.735018  9.102e-14  6.308e-16
0.735228  8.875e-14  4.118e-16
0.735437  8.801e-14  3.618e-16
0.735646  8.725e-14  5.682e-16
0.735855  8.591e-14  5.005e-16
0.736064  9.08e-14  5.948e-16
0.736273  8.811e-14  6.097e-16
0.736482  8.869e-14  4.988e-16
0.736692  9.291e-14  8.406e-16
0.736901  9.148e-14  6.773e-16
0.737110  9.457e-14  7.813e-16
0.737319  9.217e-14  3.915e-16
0.737529  9.121e-14  4.763e-16
0.737738  9.181e-14  5.972e-16
0.737947  9.163e-14  5.65e-16
0.738157  9.236e-14  6.642e-16
0.738366  9.28e-14  7.116e-16
0.738575  9.02e-14  9.686e-16
0.738785  9.01e-14  4.336e-16
0.738994  9.044e-14  6.723e-16
0.739204  9.013e-14  1.119e-15
0.739413  9.079e-14  3.449e-16
0.739622  9.358e-14  8.664e-16
0.739832  9.23e-14  5.052e-16
0.740041  8.88e-14  4.795e-16
0.740251  9.051e-14  5.841e-16
0.740460  9.454e-14  5.321e-16
0.740670  9.22e-14  4.388e-16
0.740879  9.257e-14  8.063e-16
0.741089  9.133e-14  3.526e-16
0.741298  9.185e-14  3.77e-16
0.741508  9.269e-14  6.16e-16
0.741718  9.461e-14  7.048e-16
0.741927  9.17e-14  3.193e-16
0.742137  8.995e-14  7.72e-16
0.742347  9.019e-14  6.035e-16
0.742556  9.11e-14  4.618e-16
0.742766  9.281e-14  6.989e-16
0.742976  9.333e-14  9.827e-16
0.743185  9.295e-14  5.171e-16
0.743395  9.416e-14  6.011e-16
0.743605  9.336e-14  8.857e-16
0.743814  9.368e-14  3.945e-16
0.744024  9.274e-14  7.986e-16
0.744234  9.205e-14  4.491e-16
0.744444  9.196e-14  4.295e-16
0.744654  9.135e-14  3.367e-16
0.744863  9.286e-14  8.623e-16
0.745073  9.446e-14  5.778e-16
0.745283  9.568e-14  8.765e-16
0.745493  9.501e-14  5.658e-16
0.745703  9.339e-14  1.125e-15
0.745913  9.332e-14  7.355e-16
0.746123  9.136e-14  4.417e-16
0.746333  8.887e-14  3.11e-16
0.746543  9.249e-14  5.336e-16
0.746752  9.24e-14  7.679e-16
0.746962  9.359e-14  1.216e-15
0.747172  9.4e-14  4.16e-16
0.747382  9.451e-14  6.369e-16
0.747592  9.54e-14  9.585e-16
0.747802  9.568e-14  4.966e-16
0.748013  9.599e-14  5.366e-16
0.748223  9.512e-14  5.746e-16
0.748433  9.448e-14  5.126e-16
0.748643  9.309e-14  4.039e-16
0.748853  9.168e-14  4.571e-16
0.749063  9.281e-14  3.739e-16
0.749273  9.185e-14  6.785e-16
0.749483  9.07e-14  2.416e-16
0.749693  9.323e-14  5.138e-16
0.749904  9.416e-14  5.381e-16
0.750114  9.375e-14  6.407e-16
0.750324  9.426e-14  3.408e-16
0.750534  9.26e-14  6.4e-16
0.750745  9.272e-14  5.152e-16
0.750955  9.292e-14  3.388e-16
0.751165  9.258e-14  4.288e-16
0.751375  9.383e-14  3.895e-16
0.751586  9.589e-14  4.295e-16
0.751796  9.577e-14  3.403e-16
0.752006  9.502e-14  6.051e-16
0.752217  9.321e-14  6.65e-16
0.752427  9.528e-14  3.182e-16
0.752637  9.321e-14  6.321e-16
0.752848  9.32e-14  4.962e-16
0.753058  9.5e-14  5.355e-16
0.753269  9.26e-14  4.641e-16
0.753479  9.555e-14  2.719e-16
0.753689  9.532e-14  7.08e-16
0.753900  9.41e-14  6.753e-16
0.754110  9.646e-14  7.046e-16
0.754321  9.679e-14  6.255e-16
0.754531  9.595e-14  5.277e-16
0.754742  9.387e-14  1.011e-15
0.754952  9.459e-14  8.871e-16
0.755163  9.717e-14  4.887e-16
0.755374  9.563e-14  3.958e-16
0.755584  9.552e-14  6.298e-16
0.755795  9.659e-14  7.979e-16
0.756005  9.512e-14  5.977e-16
0.756216  9.555e-14  5.92e-16
0.756427  9.624e-14  6.995e-16
0.756637  9.51e-14  4.411e-16
0.756848  9.495e-14  4.05e-16
0.757059  9.414e-14  7.024e-16
0.757269  9.381e-14  5.602e-16
0.757480  9.432e-14  4.607e-16
0.757691  9.434e-14  8.469e-16
0.757901  9.619e-14  4.951e-16
0.758112  9.525e-14  8.645e-16
0.758323  9.288e-14  6.239e-16
0.758534  9.177e-14  6.783e-16
0.758745  9.274e-14  9.644e-16
0.758955  8.952e-14  6.361e-16
0.759166  8.299e-14  5.804e-16
0.759377  6.66e-14  7.107e-16
0.759588  4.624e-14  5.475e-16
0.759799  3.63e-14  1.901e-16
0.760010  2.888e-14  3.884e-16
0.760221  2.355e-14  4.609e-16
0.760431  2.097e-14  2.873e-16
0.760642  2.18e-14  2.548e-16
0.760853  2.419e-14  6.691e-16
0.761064  3.035e-14  5.432e-16
0.761275  3.918e-14  1.909e-16
0.761486  5.205e-14  3.823e-16
0.761697  6.526e-14  6.305e-16
0.761908  6.961e-14  5.131e-16
0.762119  6.404e-14  2.759e-16
0.762330  5.34e-14  5.622e-16
0.762541  4.868e-14  4.736e-16
0.762752  4.71e-14  5.027e-16
0.762963  4.669e-14  5.093e-16
0.763174  4.597e-14  2.528e-16
0.763386  4.845e-14  2.942e-16
0.763597  4.814e-14  5.112e-16
0.763808  5.223e-14  5.135e-16
0.764019  5.23e-14  3.658e-16
0.764230  5.432e-14  6.379e-16
0.764441  5.89e-14  7.995e-16
0.764652  6.169e-14  6.096e-16
0.764864  6.269e-14  2.059e-16
0.765075  6.472e-14  5.811e-16
0.765286  6.991e-14  5.527e-16
0.765497  6.818e-14  4.739e-16
0.765709  7.229e-14  6.629e-16
0.765920  7.318e-14  6.243e-16
0.766131  7.25e-14  3.904e-16
0.766342  7.206e-14  4.847e-16
0.766554  6.883e-14  6.23e-16
0.766765  7.396e-14  7.576e-16
0.766976  8.058e-14  3.571e-16
0.767188  8.035e-14  5.759e-16
0.767399  8.404e-14  6.673e-16
0.767610  8.381e-14  8.005e-16
0.767822  8.343e-14  6.51e-16
0.768033  8.727e-14  5.95e-16
0.768245  8.554e-14  8.083e-16
0.768456  8.583e-14  5.141e-16
0.768667  8.811e-14  4.577e-16
0.768879  8.848e-14  6.558e-16
0.769090  8.749e-14  9.389e-16
0.769302  8.911e-14  4.775e-16
0.769513  8.702e-14  6.154e-16
0.769725  8.174e-14  5.988e-16
0.769936  7.997e-14  3.879e-16
0.770148  8.379e-14  6.435e-16
0.770359  8.915e-14  6.006e-16
0.770571  8.748e-14  6.436e-16
0.770783  8.885e-14  7.6e-16
0.770994  8.795e-14  9.909e-16
0.771206  8.905e-14  7.348e-16
0.771417  8.843e-14  4.383e-16
0.771629  9.023e-14  8.996e-16
0.771841  8.956e-14  7.353e-16
0.772052  8.982e-14  5.092e-16
0.772264  8.939e-14  5.198e-16
0.772476  8.865e-14  5.5e-16
0.772687  9.047e-14  9.254e-16
0.772899  9.086e-14  5.863e-16
0.773111  9.085e-14  3.037e-16
0.773322  9.148e-14  4.981e-16
0.773534  9.15e-14  5.568e-16
0.773746  9.176e-14  7.062e-16
0.773958  9.117e-14  5.939e-16
0.774169  9.181e-14  6.949e-16
0.774381  8.775e-14  7.566e-16
0.774593  8.759e-14  7.572e-16
0.774805  8.682e-14  8.313e-16
0.775017  8.631e-14  7.772e-16
0.775229  8.814e-14  8.597e-16
0.775440  8.841e-14  7.346e-16
0.775652  8.923e-14  6.848e-16
0.775864  8.97e-14  7.859e-16
0.776076  9.002e-14  5.602e-16
0.776288  9.1e-14  4.073e-16
0.776500  8.938e-14  7.072e-16
0.776712  8.949e-14  2.407e-16
0.776924  9.069e-14  6.522e-16
0.777136  9.136e-14  4.99e-16
0.777348  8.873e-14  7.373e-16
0.777560  9.127e-14  4.974e-16
0.777772  9.12e-14  1.035e-15
0.777984  8.836e-14  8.594e-16
0.778196  8.819e-14  6.359e-16
0.778408  8.738e-14  6.739e-16
0.778620  8.854e-14  6.843e-16
0.778832  8.985e-14  6.556e-16
0.779044  8.865e-14  6.959e-16
0.779256  8.956e-14  6.803e-16
0.779468  8.977e-14  5.169e-16
0.779680  8.848e-14  7.641e-16
0.779892  9.033e-14  6.146e-16
0.780104  8.995e-14  6.765e-16
0.780317  9.057e-14  8.301e-16
0.780529  9.109e-14  5.792e-16
0.780741  9.093e-14  4.488e-16
0.780953  8.958e-14  3.248e-16
0.781165  8.996e-14  7.129e-16
0.781377  9.112e-14  6.707e-16
0.781590  9.109e-14  3.789e-16
0.781802  9.164e-14  7.022e-16
0.782014  8.986e-14  5.79e-16
0.782226  9.07e-14  7.395e-16
0.782439  9.055e-14  7.764e-16
0.782651  8.89e-14  5.154e-16
0.782863  8.862e-14  6.807e-16
0.783076  8.726e-14  8.332e-16
0.783288  8.621e-14  5.69e-16
0.783500  8.823e-14  5.345e-16
0.783713  8.778e-14  7.501e-16
0.783925  8.786e-14  5.737e-16
0.784137  8.935e-14  5.206e-16
0.784350  8.86e-14  6.144e-16
0.784562  9.03e-14  7.751e-16
0.784774  8.953e-14  6.7e-16
0.784987  8.824e-14  8.461e-16
0.785199  8.98e-14  4.637e-16
0.785412  8.921e-14  6.98e-16
0.785624  9.147e-14  3.977e-16
0.785837  9.097e-14  3.206e-16
0.786049  8.993e-14  3.363e-16
0.786262  9.065e-14  5.726e-16
0.786474  9.103e-14  6.368e-16
0.786687  8.978e-14  2.46e-16
0.786899  8.849e-14  5.9e-16
0.787112  8.957e-14  8.388e-16
0.787324  9.089e-14  7.384e-16
0.787537  8.952e-14  3.954e-16
0.787749  9.015e-14  6.316e-16
0.787962  8.933e-14  5.402e-16
0.788174  9.175e-14  6.692e-16
0.788387  9.153e-14  1.297e-15
0.788600  8.842e-14  1.243e-15
0.788812  9.059e-14  1.371e-16
0.789025  9.083e-14  5.388e-16
0.789238  8.947e-14  4.661e-16
0.789450  8.873e-14  6.759e-16
0.789663  9.074e-14  8.431e-16
0.789876  8.919e-14  1.102e-15
0.790088  8.844e-14  6.488e-16
0.790301  8.985e-14  4.782e-16
0.790514  9.042e-14  5.537e-16
0.790727  8.863e-14  8.103e-16
0.790939  8.941e-14  4.389e-16
0.791152  8.861e-14  3.8e-16
0.791365  9.133e-14  3.579e-16
0.791578  8.989e-14  5.823e-16
0.791790  9e-14  9.027e-16
0.792003  8.952e-14  7.588e-16
0.792216  9.115e-14  3.551e-16
0.792429  8.986e-14  9.419e-16
0.792642  8.88e-14  4.649e-16
0.792854  8.817e-14  6.76e-16
0.793067  8.941e-14  7.73e-16
0.793280  9.011e-14  6.818e-16
0.793493  8.735e-14  8.031e-16
0.793706  8.869e-14  4.618e-16
0.793919  8.837e-14  5.589e-16
0.794132  8.631e-14  7.194e-16
0.794345  8.882e-14  4.335e-16
0.794558  8.916e-14  3.607e-16
0.794771  8.697e-14  5.92e-16
0.794984  8.767e-14  5.291e-16
0.795197  9.145e-14  6.734e-16
0.795410  8.904e-14  7.625e-16
0.795623  8.972e-14  5.383e-16
0.795836  8.886e-14  5.515e-16
0.796049  8.881e-14  4.393e-16
0.796262  8.799e-14  9.035e-16
0.796475  8.972e-14  6.63e-16
0.796688  9.003e-14  7.919e-16
0.796901  8.966e-14  5.624e-16
0.797114  9.111e-14  4.979e-16
0.797327  9.053e-14  4.504e-16
0.797540  8.914e-14  5.349e-16
0.797753  8.909e-14  7.421e-16
0.797966  8.995e-14  7.226e-16
0.798179  8.943e-14  5.569e-16
0.798392  9.061e-14  9.783e-16
0.798606  9.053e-14  6.403e-16
0.798819  9.036e-14  4.921e-16
0.799032  8.981e-14  4.415e-16
0.799245  8.948e-14  6.62e-16
0.799458  8.908e-14  4.461e-16
0.799672  8.86e-14  9.09e-16
0.799885  8.621e-14  6.059e-16
0.800098  8.817e-14  8.37e-16
0.800311  9.011e-14  7.902e-16
0.800524  8.971e-14  7.393e-16
0.800738  8.986e-14  4.788e-16
0.800951  8.951e-14  5.299e-16
0.801164  8.973e-14  8.735e-16
0.801378  9.11e-14  5.193e-16
0.801591  8.899e-14  7.581e-16
0.801804  9.154e-14  4.866e-16
0.802017  9.11e-14  7.798e-16
0.802231  8.894e-14  8.268e-16
0.802444  8.815e-14  9.686e-16
0.802658  8.988e-14  7.388e-16
0.802871  8.806e-14  8.947e-16
0.803084  9.067e-14  5.192e-16
0.803298  9.096e-14  5.681e-16
0.803511  9.123e-14  7.69e-16
0.803724  9.295e-14  6.503e-16
0.803938  8.978e-14  6.222e-16
0.804151  9.064e-14  7.881e-16
0.804365  8.919e-14  7.965e-16
0.804578  8.765e-14  7.394e-16
0.804792  8.75e-14  7.117e-16
0.805005  8.839e-14  6.89e-16
0.805219  8.972e-14  5.769e-16
0.805432  8.877e-14  5.97e-16
0.805646  9.126e-14  6.714e-16
0.805859  9.095e-14  8.641e-16
0.806073  8.971e-14  7.875e-16
0.806286  8.981e-14  1.014e-15
0.806500  8.841e-14  5.23e-16
0.806713  8.999e-14  9.565e-16
0.806927  8.819e-14  5.638e-16
0.807140  8.949e-14  5.397e-16
0.807354  9.011e-14  7.09e-16
0.807568  8.99e-14  7.454e-16
0.807781  8.896e-14  6.495e-16
0.807995  9.078e-14  5.872e-16
0.808208  9.116e-14  7.131e-16
0.808422  9.03e-14  9.622e-16
0.808636  8.979e-14  4.135e-16
0.808849  8.957e-14  6.177e-16
0.809063  8.851e-14  4.523e-16
0.809277  8.818e-14  1.052e-15
0.809490  8.828e-14  7.483e-16
0.809704  8.727e-14  8.893e-16
0.809918  8.92e-14  6.615e-16
0.810131  8.938e-14  5.569e-16
0.810345  8.855e-14  7.735e-16
0.810559  8.884e-14  8.799e-16
0.810773  8.879e-14  5.682e-16
0.810986  8.895e-14  4.914e-16
0.811200  8.901e-14  3.758e-16
0.811414  8.791e-14  6.424e-16
0.811628  8.661e-14  5.371e-16
0.811842  8.733e-14  4.171e-16
0.812055  8.826e-14  4.77e-16
0.812269  8.969e-14  1.083e-15
0.812483  8.914e-14  8.316e-16
0.812697  8.866e-14  6.191e-16
0.812911  8.797e-14  8.114e-16
0.813125  8.59e-14  8.267e-16
0.813338  8.433e-14  7.037e-16
0.813552  8.475e-14  1.014e-15
0.813766  8.654e-14  3.432e-16
0.813980  8.611e-14  7.7e-16
0.814194  8.379e-14  6.93e-16
0.814408  8.356e-14  6.165e-16
0.814622  8.531e-14  2.049e-16
0.814836  8.392e-14  6.694e-16
0.815050  8.43e-14  3.912e-16
0.815264  8.548e-14  7.085e-16
0.815478  8.323e-14  4.435e-16
0.815692  8.318e-14  3.276e-16
0.815906  8.305e-14  5.364e-16
0.816120  7.978e-14  2.501e-16
0.816334  7.768e-14  5.422e-16
0.816548  7.934e-14  6.203e-16
0.816762  8.293e-14  6.806e-16
0.816976  8.185e-14  8.556e-16
0.817190  8.563e-14  1.12e-15
0.817404  8.542e-14  5.333e-16
0.817618  8.135e-14  4.253e-16
0.817832  7.762e-14  3.337e-16
0.818046  7.871e-14  7.339e-16
0.818260  7.514e-14  5.436e-16
0.818474  7.546e-14  9.279e-16
0.818688  7.937e-14  1.01e-15
0.818902  8.058e-14  8.853e-16
0.819117  7.836e-14  1.015e-15
0.819331  7.401e-14  7.925e-16
0.819545  6.997e-14  7.812e-16
0.819759  7.616e-14  7.496e-16
0.819973  8.144e-14  4.735e-16
0.820187  8.475e-14  4.122e-16
0.820402  8.625e-14  9.123e-16
0.820616  8.623e-14  6.791e-16
0.820830  8.581e-14  6.138e-16
0.821044  8.476e-14  3.237e-16
0.821258  8.526e-14  4.949e-16
0.821473  8.722e-14  1.022e-15
0.821687  8.484e-14  9.634e-16
0.821901  8.272e-14  9.942e-16
0.822115  8.465e-14  9.325e-16
0.822330  8.188e-14  6.192e-16
0.822544  7.818e-14  4.642e-16
0.822758  7.296e-14  3.844e-16
0.822973  7.445e-14  6.098e-16
0.823187  7.791e-14  5.991e-16
0.823401  8.111e-14  5.509e-16
0.823616  8.432e-14  7.133e-16
0.823830  8.537e-14  7.322e-16
0.824044  8.445e-14  8.801e-16
0.824259  8.531e-14  4.653e-16
0.824473  8.307e-14  8.74e-16
0.824687  8.661e-14  5.535e-16
0.824902  8.897e-14  5.334e-16
0.825116  8.81e-14  8.594e-16
0.825331  8.563e-14  7.456e-16
0.825545  8.244e-14  9.4e-16
0.825760  8.288e-14  3.488e-16
0.825974  8.449e-14  6.659e-16
0.826188  8.369e-14  8.333e-16
0.826403  8.744e-14  1.011e-15
0.826617  8.577e-14  8.623e-16
0.826832  8.819e-14  7.498e-16
0.827046  8.551e-14  6.788e-16
0.827261  8.458e-14  6.756e-16
0.827475  8.264e-14  8.241e-16
0.827690  8.247e-14  4.505e-16
0.827904  8.375e-14  3.064e-16
0.828119  8.239e-14  6.536e-16
0.828333  8.487e-14  5.901e-16
0.828548  8.524e-14  5.291e-16
0.828763  8.33e-14  4.922e-16
0.828977  8.264e-14  7.705e-16
0.829192  8.541e-14  7.941e-16
0.829406  8.533e-14  7.287e-16
0.829621  8.403e-14  8.374e-16
0.829835  8.507e-14  5.729e-16
0.830050  8.436e-14  5.861e-16
0.830265  8.478e-14  1.134e-15
0.830479  8.225e-14  6.546e-16
0.830694  8.369e-14  6.362e-16
0.830909  8.262e-14  6.558e-16
0.831123  8.464e-14  6.268e-16
0.831338  8.434e-14  9.381e-16
0.831553  8.472e-14  9.919e-16
0.831767  8.328e-14  5.648e-16
0.831982  8.352e-14  6.113e-16
0.832197  8.382e-14  2.936e-16
0.832411  8.343e-14  8.651e-16
0.832626  8.221e-14  3.586e-16
0.832841  8.04e-14  6.212e-16
0.833056  8.35e-14  4.641e-16
0.833270  8.462e-14  6.713e-16
0.833485  8.196e-14  1.181e-15
0.833700  8.58e-14  7.147e-16
0.833915  8.372e-14  6.777e-16
0.834129  8.535e-14  1.063e-15
0.834344  8.661e-14  1.829e-16
0.834559  8.793e-14  9.107e-16
0.834774  8.525e-14  1.021e-15
0.834989  8.7e-14  5.899e-16
0.835204  8.559e-14  1.227e-15
0.835418  8.739e-14  5.222e-16
0.835633  8.504e-14  1.009e-15
0.835848  8.43e-14  6.582e-16
0.836063  8.451e-14  7.131e-16
0.836278  8.433e-14  6.144e-16
0.836493  8.471e-14  3.531e-16
0.836708  8.463e-14  3.395e-16
0.836923  8.687e-14  6.724e-16
0.837137  8.761e-14  5.387e-16
0.837352  8.644e-14  4.823e-16
0.837567  8.454e-14  7.154e-16
0.837782  8.379e-14  6.578e-16
0.837997  8.384e-14  6.607e-16
0.838212  8.011e-14  5.427e-16
0.838427  8.229e-14  7.093e-16
0.838642  7.92e-14  4.632e-16
0.838857  8.017e-14  1.151e-15
0.839072  8.573e-14  8.032e-16
0.839287  8.433e-14  7.735e-16
0.839502  8.713e-14  5.573e-16
0.839717  8.626e-14  5.11e-16
0.839932  8.427e-14  6.796e-16
0.840147  8.502e-14  6.327e-16
0.840362  8.637e-14  7.451e-16
0.840577  8.734e-14  5.981e-16
0.840792  8.662e-14  5.998e-16
0.841007  8.428e-14  4.09e-16
0.841222  8.324e-14  5.478e-16
0.841438  8.455e-14  8.834e-16
0.841653  8.695e-14  4.747e-16
0.841868  8.571e-14  8.146e-16
0.842083  8.66e-14  7.651e-16
0.842298  8.581e-14  4.656e-16
0.842513  8.388e-14  7.032e-16
0.842728  8.203e-14  5.941e-16
0.842943  8.752e-14  1.171e-15
0.843159  8.436e-14  5.635e-16
0.843374  7.808e-14  9.505e-16
0.843589  7.659e-14  6.23e-16
0.843804  8.204e-14  9.03e-16
0.844019  8.34e-14  6.024e-16
0.844235  8.604e-14  7.599e-16
0.844450  8.543e-14  7.028e-16
0.844665  8.542e-14  9.428e-16
0.844880  8.516e-14  3.461e-16
0.845095  8.573e-14  4.769e-16
0.845311  8.631e-14  7.914e-16
0.845526  8.546e-14  4.4e-16
0.845741  8.711e-14  7.065e-16
0.845956  8.63e-14  1.055e-15
0.846172  8.646e-14  5.256e-16
0.846387  8.428e-14  1.141e-15
0.846602  8.331e-14  6.365e-16
0.846818  8.233e-14  7.706e-16
0.847033  8.37e-14  5.504e-16
0.847248  8.498e-14  7.064e-16
0.847464  8.529e-14  7.198e-16
0.847679  8.721e-14  8.69e-16
0.847894  8.505e-14  5.885e-16
0.848110  8.499e-14  9.919e-16
0.848325  8.285e-14  3.994e-16
0.848540  8.573e-14  6.858e-16
0.848756  8.597e-14  5.607e-16
0.848971  8.619e-14  6.985e-16
0.849186  8.395e-14  5.872e-16
0.849402  8.18e-14  4.641e-16
0.849617  7.677e-14  8.073e-16
0.849833  7.363e-14  1.311e-15
0.850048  7.947e-14  8.214e-16
0.850264  8.241e-14  6.141e-16
0.850479  8.636e-14  5.379e-16
0.850694  8.546e-14  9.645e-16
0.850910  8.507e-14  7.113e-16
0.851125  8.597e-14  6.451e-16
0.851341  8.217e-14  1.029e-15
0.851556  8.29e-14  8.905e-16
0.851772  8.148e-14  7.867e-16
0.851987  8.166e-14  7.386e-16
0.852203  8.535e-14  1.08e-15
0.852418  8.565e-14  5.03e-16
0.852634  8.467e-14  8.416e-16
0.852849  8.595e-14  9.169e-16
0.853065  8.442e-14  3.5e-16
0.853281  8.175e-14  1.086e-15
0.853496  8.319e-14  7.084e-16
0.853712  7.703e-14  8.635e-16
0.853927  6.986e-14  7.145e-16
0.854143  5.99e-14  6.201e-16
0.854358  6.339e-14  6.631e-16
0.854574  7.437e-14  6.65e-16
0.854790  8.003e-14  5.034e-16
0.855005  8.227e-14  5.852e-16
0.855221  8.399e-14  4.033e-16
0.855436  8.534e-14  6.307e-16
0.855652  8.706e-14  8.72e-16
0.855868  8.533e-14  8.233e-16
0.856083  8.684e-14  7.881e-16
0.856299  8.691e-14  8.224e-16
0.856515  8.797e-14  5.332e-16
0.856730  8.567e-14  7.116e-16
0.856946  8.394e-14  9.182e-16
0.857162  8.659e-14  7.403e-16
0.857377  8.722e-14  1.361e-15
0.857593  8.726e-14  1.209e-15
0.857809  8.584e-14  6.129e-16
0.858025  8.47e-14  4.845e-16
0.858240  8.391e-14  5.922e-16
0.858456  8.568e-14  5.335e-16
0.858672  8.727e-14  5.425e-16
0.858888  8.768e-14  3.571e-16
0.859103  8.851e-14  6.638e-16
0.859319  8.844e-14  6.648e-16
0.859535  8.59e-14  4.883e-16
0.859751  8.634e-14  8.429e-16
0.859967  8.695e-14  5.226e-16
0.860182  8.72e-14  5.864e-16
0.860398  8.732e-14  9.701e-16
0.860614  8.772e-14  1.076e-15
0.860830  8.731e-14  8.933e-16
0.861046  8.258e-14  8.646e-16
0.861261  8.473e-14  1.264e-15
0.861477  8.379e-14  6.411e-16
0.861693  8.524e-14  5.123e-16
0.861909  8.355e-14  9.05e-16
0.862125  8.688e-14  5.66e-16
0.862341  8.596e-14  1.058e-15
0.862557  8.676e-14  5.592e-16
0.862773  8.753e-14  8.852e-16
0.862989  8.719e-14  8.741e-16
0.863204  8.869e-14  1.053e-15
0.863420  8.774e-14  7.133e-16
0.863636  8.728e-14  8.051e-16
0.863852  8.596e-14  9.153e-16
0.864068  8.747e-14  7.425e-16
0.864284  8.653e-14  8.481e-16
0.864500  8.715e-14  7.209e-16
0.864716  8.641e-14  1.253e-15
0.864932  8.531e-14  5.145e-16
0.865148  8.671e-14  8.95e-16
0.865364  8.43e-14  8.459e-16
0.865580  8.301e-14  5.928e-16
0.865796  7.949e-14  1.043e-15
0.866012  6.996e-14  6.162e-16
0.866228  6.215e-14  8.497e-16
0.866444  7.258e-14  7.11e-16
0.866660  7.981e-14  4.999e-16
0.866876  8.467e-14  8.098e-16
0.867092  8.602e-14  9.973e-16
0.867308  8.347e-14  9.41e-16
0.867524  8.245e-14  6.911e-16
0.867740  8.477e-14  6.43e-16
0.867956  8.697e-14  5.041e-16
0.868173  8.381e-14  7.858e-16
0.868389  8.627e-14  9.438e-16
0.868605  8.385e-14  7.007e-16
0.868821  7.879e-14  5.087e-16
0.869037  8.075e-14  5.581e-16
0.869253  8.269e-14  1.166e-15
0.869469  8.322e-14  8.312e-16
0.869685  8.583e-14  6.157e-16
0.869901  8.626e-14  9.138e-16
0.870118  8.449e-14  8.22e-16
0.870334  8.577e-14  9.407e-16
0.870550  8.716e-14  3.843e-16
0.870766  8.705e-14  1.033e-15
0.870982  8.442e-14  1.072e-15
0.871199  8.4e-14  5.974e-16
0.871415  8.659e-14  4.003e-16
0.871631  8.753e-14  4.931e-16
0.871847  8.677e-14  6.902e-16
0.872063  8.805e-14  1.062e-15
0.872280  8.873e-14  6.56e-16
0.872496  8.641e-14  5.156e-16
0.872712  8.883e-14  8.963e-16
0.872928  8.551e-14  7.499e-16
0.873145  8.703e-14  8.514e-16
0.873361  8.456e-14  8.584e-16
0.873577  8.517e-14  6.803e-16
0.873793  8.598e-14  1.304e-15
0.874010  8.453e-14  8.529e-16
0.874226  8.62e-14  8.692e-16
0.874442  8.807e-14  1.066e-15
0.874659  8.51e-14  6.404e-16
0.874875  8.353e-14  1.219e-15
0.875091  8.817e-14  6.821e-16
0.875307  8.915e-14  1.043e-15
0.875524  8.638e-14  9.136e-16
0.875740  8.615e-14  1.21e-15
0.875956  8.66e-14  1.157e-15
0.876173  8.675e-14  7.08e-16
0.876389  8.791e-14  8.434e-16
0.876606  8.592e-14  6.811e-16
0.876822  8.527e-14  8.709e-16
0.877038  8.516e-14  8.326e-16
0.877255  8.397e-14  1.05e-15
0.877471  8.761e-14  8.501e-16
0.877688  8.501e-14  7.219e-16
0.877904  8.564e-14  1.853e-15
0.878120  8.611e-14  7.884e-16
0.878337  8.652e-14  9.148e-16
0.878553  8.816e-14  1.16e-15
0.878770  8.694e-14  1.174e-15
0.878986  8.721e-14  8.691e-16
0.879203  8.568e-14  8.226e-16
0.879419  8.751e-14  4.152e-16
0.879635  8.863e-14  8.607e-16
0.879852  8.962e-14  7.474e-16
0.880068  8.838e-14  8.367e-16
0.880285  8.429e-14  7.997e-16
0.880501  8.105e-14  7.922e-16
0.880718  8.05e-14  9.209e-16
0.880934  8.498e-14  6.14e-16
0.881151  8.68e-14  1.296e-15
0.881367  8.772e-14  8.251e-16
0.881584  9.101e-14  1.121e-15
0.881800  8.717e-14  9.445e-16
0.882017  8.785e-14  6.081e-16
0.882234  8.581e-14  6.857e-16
0.882450  8.256e-14  9.638e-16
0.882667  8.538e-14  9.844e-16
0.882883  8.773e-14  8.074e-16
0.883100  8.779e-14  1.02e-15
0.883316  8.807e-14  1.306e-15
0.883533  8.822e-14  9.116e-16
0.883750  8.647e-14  1.051e-15
0.883966  8.708e-14  9.812e-16
0.884183  8.793e-14  1.57e-15
0.884399  8.872e-14  8.278e-16
0.884616  8.765e-14  1.56e-15
0.884833  8.927e-14  8.521e-16
0.885049  8.957e-14  9.146e-16
0.885266  8.745e-14  7.795e-16
0.885483  9.148e-14  1.61e-15
0.885699  8.882e-14  5.579e-16
0.885916  9.057e-14  1.303e-15
0.886133  8.9e-14  7.132e-16
0.886349  8.771e-14  9.911e-16
0.886566  8.63e-14  6.696e-16
0.886783  8.661e-14  7.368e-16
0.886999  8.515e-14  6.156e-16
0.887216  8.864e-14  9.255e-16
0.887433  8.618e-14  8.792e-16
0.887649  8.548e-14  1.099e-15
0.887866  8.572e-14  7.873e-16
0.888083  8.801e-14  1.276e-15
0.888300  8.74e-14  1.077e-15
0.888516  8.913e-14  8.794e-16
0.888733  9.022e-14  1.31e-15
0.888950  8.783e-14  1.279e-15
0.889167  8.776e-14  6.988e-16
0.889383  8.892e-14  9.153e-16
0.889600  9.048e-14  1.118e-15
0.889817  8.956e-14  7.192e-16
0.890034  9.026e-14  1.013e-15
0.890251  9.005e-14  7.643e-16
0.890467  8.96e-14  1.225e-15
0.890684  9.007e-14  7.131e-16
0.890901  8.995e-14  1.266e-15
0.891118  8.703e-14  1.323e-15
0.891335  8.806e-14  4.092e-16
0.891551  8.953e-14  7.706e-16
0.891768  8.694e-14  7.797e-16
0.891985  8.884e-14  8.042e-16
0.892202  8.874e-14  1.078e-15
0.892419  8.667e-14  9.622e-16
0.892636  8.623e-14  1.143e-15
0.892853  8.623e-14  1.113e-15
0.893069  8.547e-14  1.028e-15
0.893286  8.64e-14  6.599e-16
0.893503  8.689e-14  9.944e-16
0.893720  8.722e-14  1.126e-15
0.893937  8.771e-14  1.141e-15
0.894154  8.64e-14  9.307e-16
0.894371  8.686e-14  7.66e-16
0.894588  8.664e-14  6.821e-16
0.894805  8.629e-14  7.416e-16
0.895022  8.678e-14  9.977e-16
0.895238  8.55e-14  1.554e-15
0.895455  8.267e-14  3.964e-16
0.895672  8.491e-14  5.853e-16
0.895889  8.53e-14  9.285e-16
0.896106  8.381e-14  4.664e-16
0.896323  7.901e-14  1.229e-15
0.896540  8.151e-14  8.646e-16
0.896757  8.466e-14  1.102e-15
0.896974  8.338e-14  1.167e-15
0.897191  8.137e-14  1.029e-15
0.897408  7.831e-14  4.875e-16
0.897625  8.41e-14  1.036e-15
0.897842  8.431e-14  1.418e-15
0.898059  8.026e-14  1.134e-15
0.898276  8.579e-14  1.428e-15
0.898493  8.174e-14  8.346e-16
0.898710  7.198e-14  1.088e-15
0.898927  6.883e-14  1.131e-15
0.899144  7.251e-14  9.996e-16
0.899361  8.181e-14  1.003e-15
0.899578  8.665e-14  2.128e-15
0.899796  7.953e-14  9.339e-16
0.900013  7.497e-14  1.044e-15
0.900230  7.622e-14  6.194e-16
0.900447  8.002e-14  3.777e-16
0.900664  7.962e-14  6.582e-16
0.900881  7.857e-14  9e-16
0.901098  7.776e-14  7.082e-16
0.901315  8.212e-14  1.281e-15
0.901532  7.704e-14  7.287e-16
0.901749  7.825e-14  8.844e-16
0.901967  8.334e-14  6.445e-16
0.902184  8.006e-14  6.052e-16
0.902401  7.952e-14  6.655e-16
0.902618  8.13e-14  1.013e-15
0.902835  7.966e-14  5.086e-16
0.903052  8.384e-14  6.316e-16
0.903269  8.78e-14  1.13e-15
0.903487  8.597e-14  9.834e-16
0.903704  8.671e-14  1.627e-15
0.903921  8.688e-14  1.352e-15
0.904138  8.598e-14  1.465e-15
0.904355  8.717e-14  1.071e-15
0.904572  8.788e-14  1.138e-15
0.904790  8.549e-14  8.364e-16
0.905007  8.446e-14  8.217e-16
0.905224  8.497e-14  9.418e-16
0.905441  8.577e-14  1.255e-15
0.905658  8.885e-14  7.18e-16
0.905876  8.834e-14  1.36e-15
0.906093  8.488e-14  1.045e-15
0.906310  8.241e-14  1.01e-15
0.906527  8.541e-14  5.874e-16
0.906745  8.284e-14  1.391e-15
0.906962  7.895e-14  6.731e-16
0.907179  7.998e-14  6.168e-16
0.907396  8.169e-14  8.572e-16
0.907614  8.566e-14  1.52e-15
0.907831  8.273e-14  9.499e-16
0.908048  7.79e-14  1.405e-15
0.908266  8.104e-14  6.772e-16
0.908483  8.08e-14  1.261e-15
0.908700  7.419e-14  9.118e-16
0.908917  7.636e-14  1.116e-15
0.909135  8.183e-14  1.568e-15
0.909352  8.11e-14  8.116e-16
0.909569  8.159e-14  1.032e-15
0.909787  7.952e-14  1.135e-15
0.910004  8.023e-14  1.113e-15
0.910221  8.583e-14  1.082e-15
0.910439  8.268e-14  1.284e-15
0.910656  8.002e-14  9.379e-16
0.910873  8.319e-14  1.161e-15
0.911091  8.76e-14  8.821e-16
0.911308  8.95e-14  7.644e-16
0.911526  8.53e-14  8.952e-16
0.911743  7.963e-14  1.496e-15
0.911960  8.286e-14  1.349e-15
0.912178  9.099e-14  1.052e-15
0.912395  8.803e-14  4.633e-16
0.912612  8.369e-14  6.926e-16
0.912830  8.071e-14  8.904e-16
0.913047  7.903e-14  1.259e-15
0.913265  7.999e-14  6.836e-16
0.913482  7.688e-14  1.403e-15
0.913700  7.607e-14  9.058e-16
0.913917  8.458e-14  1.251e-15
0.914134  8.629e-14  1.528e-15
0.914352  8.443e-14  7.701e-16
0.914569  8.54e-14  1.081e-15
0.914787  8.658e-14  4.58e-16
0.915004  8.233e-14  1.1e-15
0.915222  7.887e-14  1.357e-15
0.915439  7.627e-14  8.866e-16
0.915657  7.757e-14  1.297e-15
0.915874  8.22e-14  9.765e-16
0.916092  8.748e-14  7.409e-16
0.916309  8.402e-14  1.608e-15
0.916527  9.153e-14  1.438e-15
0.916744  8.717e-14  9.474e-16
0.916962  8.699e-14  1.426e-15
0.917179  8.088e-14  1.174e-15
0.917397  7.728e-14  9.016e-16
0.917614  8.014e-14  1.073e-15
0.917832  8.761e-14  7.796e-16
0.918049  8.467e-14  1.198e-15
0.918267  8.451e-14  1.225e-15
0.918484  8.538e-14  1.687e-15
0.918702  8.789e-14  5.175e-16
0.918919  8.904e-14  3.864e-16
0.919137  8.787e-14  1.432e-15
0.919354  8.215e-14  1.324e-15
0.919572  8.086e-14  1.437e-15
0.919790  8.901e-14  1.195e-15
0.920007  9.165e-14  9.363e-16
0.920225  9.285e-14  1.428e-15
0.920442  9.055e-14  3.046e-16
0.920660  8.821e-14  6.704e-16
0.920877  8.865e-14  1.141e-15
0.921095  8.701e-14  6.892e-16
0.921313  8.696e-14  5.721e-16
0.921530  8.573e-14  1.59e-15
0.921748  8.869e-14  1.367e-15
0.921966  8.76e-14  1.272e-15
0.922183  9.272e-14  6.966e-16
0.922401  8.985e-14  9.859e-16
0.922618  8.84e-14  1.022e-15
0.922836  8.963e-14  9.779e-16
0.923054  9.066e-14  1.001e-15
0.923271  8.739e-14  1.092e-15
0.923489  8.665e-14  1.27e-15
0.923707  8.53e-14  6.878e-16
0.923924  8.809e-14  1.416e-15
0.924142  8.614e-14  3.203e-16
0.924360  8.594e-14  1.46e-15
0.924577  8.483e-14  1.101e-15
0.924795  8.278e-14  8.874e-16
0.925013  8.442e-14  1.163e-15
0.925230  8.744e-14  1.287e-15
0.925448  8.859e-14  1.21e-15
0.925666  8.613e-14  1.497e-15
0.925884  8.7e-14  9.497e-16
0.926101  8.699e-14  1.079e-15
0.926319  8.628e-14  1.417e-15
0.926537  9.454e-14  1.304e-15
0.926754  9.044e-14  5.937e-16
0.926972  9.006e-14  1.131e-15
0.927190  8.781e-14  8.698e-16
0.927408  8.711e-14  1.072e-15
0.927625  8.424e-14  1.036e-15
0.927843  7.737e-14  8.534e-16
0.928061  8.063e-14  9.406e-16
0.928279  8.356e-14  1.101e-15
0.928496  8.149e-14  9.441e-16
0.928714  8.17e-14  1.358e-15
0.928932  8.296e-14  1.539e-15
0.929150  8.114e-14  1.594e-15
0.929367  7.256e-14  1.706e-15
0.929585  7.676e-14  1.102e-15
0.929803  7.421e-14  7.503e-16
0.930021  7.174e-14  7.825e-16
0.930239  7.428e-14  1.192e-15
0.930456  7.405e-14  1.06e-15
0.930674  7.062e-14  1.843e-15
0.930892  6.363e-14  1.442e-15
0.931110  7.514e-14  1.086e-15
0.931328  6.921e-14  1.096e-15
0.931546  5.291e-14  9.694e-16
0.931763  5.78e-14  7.245e-16
0.931981  6.616e-14  8.729e-16
0.932199  6.059e-14  6.832e-16
0.932417  5.136e-14  4.835e-16
0.932635  5.806e-14  1.187e-15
0.932853  6.592e-14  1.073e-15
0.933070  6.551e-14  1.048e-15
0.933288  5.603e-14  5.575e-16
0.933506  5.311e-14  1.432e-15
0.933724  5.249e-14  1.102e-15
0.933942  5.622e-14  5.592e-16
0.934160  4.4e-14  1.132e-15
0.934378  3.513e-14  1.168e-15
0.934596  5.024e-14  1.157e-15
0.934813  7.29e-14  1.102e-15
0.935031  7.065e-14  1.108e-15
0.935249  5.331e-14  1.411e-15
0.935467  4.739e-14  7.367e-16
0.935685  4.367e-14  1.799e-15
0.935903  5.546e-14  9.256e-16
0.936121  6.975e-14  8.33e-16
0.936339  6.699e-14  9.852e-16
0.936557  5.857e-14  1.04e-15
0.936775  5.641e-14  1.063e-15
0.936993  4.852e-14  5.863e-16
0.937211  5.484e-14  1.127e-15
0.937429  6.608e-14  1.15e-15
0.937646  6.113e-14  1.148e-15
0.937864  5.375e-14  1.427e-15
0.938082  5.105e-14  1.547e-15
0.938300  6.686e-14  8.565e-16
0.938518  6.138e-14  7.557e-16
0.938736  6.32e-14  1.073e-15
0.938954  7.801e-14  1.491e-15
0.939172  8.322e-14  1.046e-15
0.939390  8.218e-14  2.313e-15
0.939608  8.229e-14  8.909e-16
0.939826  7.262e-14  1.347e-15
0.940044  7.065e-14  1.076e-15
0.940262  7.838e-14  1.061e-15
0.940480  7.85e-14  1.673e-15
0.940698  7.681e-14  1.561e-15
0.940916  6.446e-14  8.137e-16
0.941134  7.222e-14  9.286e-16
0.941352  7.527e-14  1.233e-15
0.941570  7.136e-14  2.438e-15
0.941788  7.525e-14  1.274e-15
0.942006  7.553e-14  1.512e-15
0.942224  7.559e-14  1.743e-15
0.942442  7.254e-14  1.542e-15
0.942660  4.957e-14  1.008e-15
0.942879  5.385e-14  1.338e-15
0.943097  7.001e-14  8.303e-16
0.943315  7.974e-14  7.966e-16
0.943533  7.622e-14  1.582e-15
0.943751  6.363e-14  1.406e-15
0.943969  4.882e-14  1.637e-15
0.944187  4.827e-14  2.218e-15
0.944405  5.922e-14  9.163e-16
0.944623  6.815e-14  1.162e-15
0.944841  7.174e-14  7.748e-16
0.945059  7.397e-14  1.862e-15
0.945277  7.108e-14  8.48e-16
0.945495  6.15e-14  1.503e-15
0.945713  6.238e-14  1.368e-15
0.945932  5.736e-14  1.039e-15
0.946150  6.217e-14  1.133e-15
0.946368  7.511e-14  1.425e-15
0.946586  7.531e-14  7.648e-16
0.946804  6.773e-14  1.42e-15
0.947022  7.639e-14  8.532e-16
0.947240  7.547e-14  1.514e-15
0.947458  6.569e-14  1.814e-15
0.947677  7.481e-14  1.139e-15
0.947895  5.952e-14  1.114e-15
0.948113  5.022e-14  1.583e-15
0.948331  6.576e-14  1.498e-15
0.948549  7.644e-14  8.741e-16
0.948767  7.745e-14  1.982e-15
0.948985  8.021e-14  1.108e-15
0.949204  6.535e-14  1.188e-15
0.949422  5.729e-14  1.161e-15
0.949640  5.665e-14  1.198e-15
0.949858  5.535e-14  1.089e-15
0.950076  5.314e-14  1.274e-15
0.950294  7.085e-14  8.021e-16
0.950513  8.016e-14  1.778e-15
0.950731  8.458e-14  7.341e-16
0.950949  8.436e-14  1.118e-15
0.951167  7.945e-14  9.768e-16
0.951385  7.942e-14  1.004e-15
0.951604  6.596e-14  1.231e-15
0.951822  6.313e-14  1.351e-15
0.952040  6.181e-14  2.015e-15
0.952258  6.642e-14  1.139e-15
0.952476  7.268e-14  1.337e-15
0.952695  7.045e-14  1.598e-15
0.952913  7.082e-14  1.02e-15
0.953131  7.681e-14  1.225e-15
0.953349  7.941e-14  1.352e-15
0.953568  7.071e-14  1.353e-15
0.953786  7.586e-14  9.192e-16
0.954004  7.278e-14  1.178e-15
0.954222  6.433e-14  1.434e-15
0.954440  6.136e-14  1.822e-15
0.954659  6.973e-14  2.396e-15
0.954877  7.819e-14  2.236e-15
0.955095  7.49e-14  7.535e-16
0.955313  6.347e-14  1.599e-15
0.955532  6.821e-14  1.269e-15
0.955750  6.944e-14  5.114e-16
0.955968  7.717e-14  1.328e-15
0.956187  7.516e-14  2.905e-15
0.956405  6.27e-14  1.572e-15
0.956623  6.74e-14  1.679e-15
0.956841  7.35e-14  1.563e-15
0.957060  7.817e-14  1.873e-15
0.957278  8.23e-14  1.158e-15
0.957496  8.64e-14  1.728e-15
0.957715  8.029e-14  2.102e-15
0.957933  6.972e-14  1.298e-15
0.958151  7.279e-14  1.762e-15
0.958369  8.036e-14  2.076e-15
0.958588  7.516e-14  1.222e-15
0.958806  5.984e-14  2.275e-15
0.959024  5.757e-14  2.095e-15
0.959243  6.537e-14  1.665e-15
0.959461  7.367e-14  1.832e-15
0.959679  7.124e-14  1.198e-15
0.959898  7.626e-14  8.648e-16
0.960116  7.781e-14  2.213e-15
0.960334  7.483e-14  1.615e-15
0.960553  7.183e-14  1.417e-15
0.960771  8.204e-14  1.283e-15
0.960989  8.061e-14  1.055e-15
0.961208  8.433e-14  1.755e-15
0.961426  8.151e-14  9.311e-16
0.961644  8.329e-14  1.223e-15
0.961863  7.631e-14  2.457e-15
0.962081  7.128e-14  2.261e-15
0.962299  7.33e-14  1.588e-15
0.962518  7.819e-14  1.447e-15
0.962736  7.83e-14  1.279e-15
0.962955  8.357e-14  1.253e-15
0.963173  8.274e-14  1.23e-15
0.963391  8.066e-14  2.013e-15
0.963610  6.577e-14  2.919e-15
0.963828  6.923e-14  2.09e-15
0.964046  7.234e-14  1.027e-15
0.964265  7.26e-14  1.746e-15
0.964483  7.037e-14  3.496e-15
0.964702  7.24e-14  2.673e-15
0.964920  8.493e-14  1.305e-15
0.965138  8.021e-14  1.259e-15
0.965357  8.475e-14  1.083e-15
0.965575  8.295e-14  2.71e-15
0.965794  8.195e-14  2.253e-15
0.966012  7.96e-14  2.699e-15
0.966231  8.124e-14  2.021e-15
0.966449  8.213e-14  1.876e-15
0.966667  8.137e-14  2.149e-15
0.966886  8.646e-14  8.52e-16
0.967104  8.571e-14  2.138e-15
0.967323  8.821e-14  1.051e-15
0.967541  8.594e-14  2.154e-15
0.967760  8.525e-14  1.324e-15
0.967978  8.342e-14  1.243e-15
0.968196  9.292e-14  1.126e-15
0.968415  8.837e-14  2.025e-15
0.968633  8.382e-14  1.582e-15
0.968852  8.648e-14  2.257e-15
0.969070  8.524e-14  1.651e-15
0.969289  9.036e-14  2.228e-15
0.969507  9.282e-14  2.559e-15
0.969726  8.819e-14  1.684e-15
0.969944  8.445e-14  1.419e-15
0.970162  8.205e-14  1.825e-15
0.970381  8.307e-14  2.381e-15
0.970599  8.76e-14  1.262e-15
0.970818  8.62e-14  2.549e-15
0.971036  8.875e-14  1.996e-15
0.971255  9.116e-14  1.987e-15
0.971473  8.664e-14  2.323e-15
0.971692  9.204e-14  2.028e-15
0.971910  9.272e-14  2.022e-15
0.972129  8.685e-14  1.769e-15
0.972347  8.723e-14  2.071e-15
0.972566  8.763e-14  2.184e-15
0.972784  8.574e-14  1.704e-15
0.973003  8.496e-14  2.106e-15
0.973221  8.879e-14  1.841e-15
0.973440  8.273e-14  1.628e-15
0.973658  7.893e-14  2.92e-15
0.973877  8.489e-14  1.18e-15
0.974095  8.574e-14  2.444e-15
0.974314  8.02e-14  2.96e-15
0.974532  8.699e-14  2.868e-15
0.974751  8.377e-14  1.947e-15
0.974969  8.027e-14  2.425e-15
0.975188  8.9e-14  2.286e-15
0.975406  8.221e-14  2.219e-15
0.975625  8.865e-14  1.942e-15
0.975844  8.695e-14  1.588e-15
0.976062  9.162e-14  1.663e-15
0.976281  9.051e-14  1.963e-15
0.976499  9.196e-14  2.105e-15
0.976718  9.322e-14  2.47e-15
0.976936  9.106e-14  1.43e-15
0.977155  9.469e-14  1.43e-15
0.977373  8.95e-14  2.956e-15
0.977592  9.082e-14  3.096e-15
0.977810  8.611e-14  2.434e-15
0.978029  8.798e-14  1.995e-15
0.978248  8.567e-14  1.518e-15
0.978466  8.158e-14  1.548e-15
0.978685  7.971e-14  1.838e-15
0.978903  8.881e-14  2.237e-15
0.979122  8.866e-14  1.735e-15
0.979340  8.191e-14  2.725e-15
0.979559  8.563e-14  1.531e-15
0.979778  9.442e-14  1.341e-15
0.979996  8.982e-14  2.59e-15
0.980215  8.258e-14  2.314e-15
0.980433  9.427e-14  3.229e-15
0.980652  9.409e-14  1.404e-15
0.980870  9.852e-14  2.563e-15
0.981089  9.715e-14  2.045e-15
0.981308  1.001e-13  2.894e-15
0.981526  9.43e-14  2.937e-15
0.981745  8.755e-14  2.999e-15
0.981963  9.764e-14  1.86e-15
0.982182  8.417e-14  3.125e-15
0.982401  9.511e-14  2.26e-15
0.982619  9.299e-14  3.042e-15
0.982838  9.299e-14  1.993e-15
0.983056  9.162e-14  2.857e-15
0.983275  8.714e-14  2.539e-15
0.983494  9.387e-14  3.47e-15
0.983712  9.145e-14  1.773e-15
0.983931  9.907e-14  2.234e-15
0.984150  9.371e-14  2.539e-15
0.984368  9.137e-14  2.472e-15
0.984587  9.412e-14  2.589e-15
0.984805  9.014e-14  1.949e-15
0.985024  9.342e-14  2.655e-15
0.985243  1.007e-13  1.705e-15
0.985461  9.882e-14  3.058e-15
0.985680  1.017e-13  2.862e-15
0.985899  9.755e-14  1.92e-15
0.986117  9.71e-14  3.5e-15
0.986336  9.767e-14  3.343e-15
0.986555  9.448e-14  2.631e-15
0.986773  9.184e-14  2.658e-15
0.986992  9.186e-14  2.48e-15
0.987210  8.983e-14  3.019e-15
0.987429  9.154e-14  2.101e-15
0.987648  8.948e-14  1.731e-15
0.987866  9.56e-14  2.329e-15
0.988085  9.536e-14  2.519e-15
0.988304  9.157e-14  2.703e-15
0.988522  9.234e-14  2.947e-15
0.988741  9.099e-14  1.64e-15
0.988960  8.674e-14  3.169e-15
0.989178  9.166e-14  2.146e-15
0.989397  9.293e-14  4.767e-15
0.989616  8.861e-14  3.165e-15
0.989834  9.459e-14  2.875e-15
0.990053  8.52e-14  3.866e-15
0.990272  9.031e-14  2.846e-15
0.990490  9.061e-14  3.522e-15
0.990709  9.383e-14  3.232e-15
0.990928  8.853e-14  2.179e-15
0.991146  9.295e-14  3.177e-15
0.991365  9.175e-14  2.693e-15
0.991584  9.153e-14  2.223e-15
0.991803  9.254e-14  2.977e-15
0.992021  8.892e-14  3.251e-15
0.992240  8.936e-14  2.431e-15
0.992459  8.779e-14  2.831e-15
0.992677  8.407e-14  4.374e-15
0.992896  9.062e-14  2.936e-15
0.993115  8.79e-14  2.69e-15
0.993333  8.588e-14  2.41e-15
0.993552  9.058e-14  1.973e-15
0.993771  1.009e-13  4.621e-15
0.993989  9.091e-14  2.235e-15
0.994208  8.322e-14  3.637e-15
0.994427  8.743e-14  3.032e-15
0.994646  9.169e-14  3.825e-15
0.994864  9.321e-14  2.663e-15
0.995083  9.024e-14  3.323e-15
0.995302  9.796e-14  1.402e-15
0.995520  9.251e-14  3.602e-15
0.995739  9.254e-14  1.791e-15
0.995958  8.573e-14  4.836e-15
0.996177  7.965e-14  2.335e-15
0.996395  8.801e-14  2.186e-15
0.996614  8.619e-14  4.266e-15
0.996833  8.792e-14  4.073e-15
0.997052  8.58e-14  2.898e-15
0.997270  8.858e-14  4.299e-15
0.997489  8.094e-14  3.725e-15
0.997708  8.607e-14  4.883e-15
0.997926  9.878e-14  4.686e-15
0.998145  8.631e-14  2.935e-15
0.998364  9.195e-14  3.489e-15
0.998583  8.87e-14  1.907e-15
0.998801  8.665e-14  1.804e-15
0.999020  9.489e-14  3.549e-15
0.999239  9.179e-14  2.236e-15
0.999458  8.815e-14  4.925e-15
0.999676  8.742e-14  5.571e-15
0.999895  9.4e-14  5.259e-15
1.000114  9.038e-14  4.536e-15
1.000333  9.223e-14  4.63e-15
1.000551  8.895e-14  4.151e-15
1.000770  9.732e-14  3.829e-15
1.000989  9.189e-14  6.691e-15
1.001208  9.366e-14  3.757e-15
1.001426  7.947e-14  3.595e-15
1.001645  8.812e-14  2.215e-15
1.001864  8.34e-14  4.093e-15
1.002083  8.126e-14  3.975e-15
1.002301  8.668e-14  2.011e-15
1.002520  8.746e-14  4.064e-15
1.002739  8.318e-14  2.418e-15
1.002958  9.489e-14  5.666e-15
1.003176  8.575e-14  2.409e-15
1.003395  7.672e-14  4.21e-15
1.003614  7.808e-14  5.221e-15
1.003833  8.255e-14  3.401e-15
1.004051  8.451e-14  4.836e-15
1.004270  9.144e-14  6.949e-15
1.004489  8.251e-14  3.176e-15
1.004708  8.46e-14  4.925e-15
1.004927  8.152e-14  3.806e-15
1.005145  8.696e-14  3.123e-15
1.005364  8.8e-14  4.592e-15
1.005583  8.103e-14  2.834e-15
1.005802  7.891e-14  5.317e-15
1.006020  8.148e-14  1.228e-15
1.006239  8.131e-14  6.046e-15
1.006458  8.342e-14  3.581e-15
1.006677  8.912e-14  4.504e-15
1.006896  8.463e-14  4.06e-15
1.007114  9.108e-14  6.747e-15
1.007333  8.935e-14  5.404e-15
1.007552  7.983e-14  4.638e-15
1.007771  7.622e-14  2.629e-15
1.007990  7.024e-14  6.063e-15
1.008208  7.122e-14  4.138e-15
1.008427  8.133e-14  3.693e-15
1.008646  7.249e-14  2.995e-15
1.008865  7.818e-14  5.255e-15
1.009083  7.181e-14  4.033e-15
1.009302  9.068e-14  2.86e-15
1.009521  8.086e-14  2.128e-15
1.009740  8.139e-14  1.344e-15
1.009959  9.645e-14  5.364e-15
1.010177  9.422e-14  4.735e-15
1.010396  8.93e-14  3.374e-15
1.010615  9.127e-14  2.85e-15
1.010834  7.569e-14  5.616e-15
1.011053  8.401e-14  9.097e-15
1.011271  8.987e-14  3.775e-15
1.011490  8.126e-14  5.012e-15
1.011709  8.412e-14  1.916e-15
1.011928  9.15e-14  3.959e-15
1.012147  8.722e-14  5.883e-15
1.012365  7.518e-14  5.809e-15
1.012584  9.261e-14  3.451e-15
1.012803  7.172e-14  6.182e-15
1.013022  9.49e-14  5.613e-15
1.013241  8.12e-14  3.968e-15
1.013460  8.595e-14  3.85e-15
1.013678  8.884e-14  4.825e-15
1.013897  8.663e-14  6.932e-15
1.014116  7.389e-14  5.624e-15
1.014335  7.966e-14  1.902e-15
1.014554  8.499e-14  2.774e-15
1.014772  7.806e-14  6.722e-15
1.014991  8.135e-14  4.099e-15
1.015210  8.195e-14  3.994e-15
1.015429  8.082e-14  2.26e-15
1.015648  9.055e-14  2.9e-15
1.015866  9.523e-14  3.524e-15
1.016085  7.665e-14  5.515e-15
1.016304  8.373e-14  4.508e-15
1.016523  7.875e-14  4.831e-15
1.016742  7.206e-14  4.562e-15
1.016961  8.675e-14  1.959e-15
1.017179  7.504e-14  3.147e-15
1.017398  7.522e-14  5.099e-15
1.017617  8.644e-14  3.704e-15
1.017836  8.016e-14  6.296e-15
1.018055  8.628e-14  4.476e-15
1.018274  8.33e-14  2.977e-15
1.018492  7.601e-14  3.384e-15
1.018711  7.378e-14  5.806e-15
1.018930  6.59e-14  7.301e-15
1.019149  8.084e-14  3.295e-15
1.019368  8.541e-14  7.439e-15
1.019586  8.479e-14  5.115e-15
1.019805  7.529e-14  4.37e-15
1.020024  7.015e-14  3.179e-15
1.020243  7.268e-14  7.472e-15
1.020462  7.296e-14  2.453e-15
1.020681  5.64e-14  4.298e-15
1.020899  5.767e-14  5.473e-15
1.021118  6.887e-14  6.489e-15
1.021337  7.605e-14  4.991e-15
1.021556  7.637e-14  6.459e-15
1.021775  7.082e-14  3.997e-15
1.021994  7.818e-14  3.601e-15
1.022212  6.885e-14  3.52e-15
1.022431  8.142e-14  4.67e-15
1.022650  7.537e-14  5.534e-15
1.022869  7.636e-14  5.139e-15
1.023088  6.311e-14  4.141e-15
1.023307  7.843e-14  2.399e-15
1.023525  5.879e-14  6.144e-15
1.023744  7.513e-14  3.303e-15
1.023963  6.571e-14  6.017e-15
1.024182  7.959e-14  2.027e-15
1.024401  5.74e-14  6.114e-15
1.024620  7.243e-14  5.148e-15
1.024838  7.787e-14  7.369e-15
1.025057  6.742e-14  6e-15
1.025276  6.716e-14  3.69e-15
1.025495  8.438e-14  4.169e-15
1.025714  7.332e-14  3.175e-15
1.025933  5.495e-14  1.692e-15
1.026151  5.708e-14  7.628e-15
1.026370  3.725e-14  6.164e-15
1.026589  4.116e-14  3.908e-15
1.026808  4.814e-14  3.6e-15
1.027027  4.82e-14  3.392e-15
1.027246  5.701e-14  4.499e-15
1.027464  4.442e-14  3.921e-15
1.027683  4.341e-14  3.462e-15
1.027902  4.139e-14  5.112e-15
1.028121  3.607e-14  1.603e-15
1.028340  3.876e-14  3.623e-15
1.028559  3.074e-15  1.106e-14
1.028777  -5.72e-16  4.125e-15
1.028996  -1.77e-15  5.725e-15
1.029215  -1.37e-15  3.694e-15
1.029434  -1.482e-14  4.478e-15
1.029653  -1.097e-14  2.533e-15
1.029872  2.786e-15  4.751e-15
1.030091  -3.842e-15  3.355e-15
1.030309  -3.923e-15  3e-15
1.030528  1.673e-16  4.919e-15
1.030747  4.992e-15  4.906e-15


==> k2-3_photometry.dat <==
 2456810.385043   1.00010986
 2456810.405475   0.99990188
 2456810.425908   0.99994888
 2456810.446340   0.99984039
 2456810.466772   0.99989236
 2456810.487204   1.00006026
 2456810.507637   1.00002063
 2456810.528069   1.00020395
 2456810.548501   1.00012101
 2456810.568933   1.00009020
 2456810.589366   1.00000140
 2456810.609798   1.00015651
 2456810.630230   1.00000355
 2456810.650662   0.99997237
 2456810.671095   0.99997945
 2456810.691527   1.00008043
 2456810.711959   0.99994801
 2456810.732392   0.99999930
 2456810.752824   1.00007702
 2456810.773256   1.00008915
 2456810.793688   0.99991313
 2456810.814121   1.00007661
 2456810.834553   0.99988652
 2456810.854985   0.99996474
 2456810.875417   0.99988977
 2456810.895850   0.99995105
 2456810.916282   0.99993325
 2456810.936714   0.99992974
 2456810.957146   1.00005488
 2456810.977579   0.99996825
 2456810.998011   0.99985656
 2456811.018443   0.99999203
 2456811.038875   1.00021630
 2456811.059308   0.99990459
 2456811.079740   1.00002771
 2456811.100172   1.00000452
 2456811.120604   0.99998850
 2456811.141037   1.00003808
 2456811.161469   1.00016387
 2456811.181901   0.99995747
 2456811.202333   1.00015070
 2456811.222765   0.99986882
 2456811.243198   0.99979492
 2456811.263630   1.00006058
 2456811.284062   0.99993141
 2456811.304495   0.99999912
 2456811.324927   1.00010571
 2456811.345359   1.00002416
 2456811.365791   1.00001126
 2456811.386223   0.99998656
 2456811.406656   1.00000160
 2456811.427088   0.99998607
 2456811.447520   1.00008570
 2456811.467952   1.00002979
 2456811.488385   1.00006475
 2456811.508817   0.99999567
 2456811.529249   1.00001798
 2456811.570114   1.00017052
 2456811.590546   1.00011139
 2456811.610978   0.99998156
 2456811.651843   0.99994835
 2456811.692707   0.99996914
 2456811.713139   1.00009267
 2456811.733571   1.00024015
 2456811.754004   1.00000000
 2456811.774436   1.00003827
 2456811.794868   0.99999462
 2456811.815300   0.99990509
 2456811.835733   1.00001908
 2456811.856165   1.00018862
 2456811.876597   0.99999800
 2456811.917462   0.99989153
 2456811.937894   0.99991416
 2456811.958326   0.99999289
 2456811.978758   0.99999784
 2456811.999190   1.00010871
 2456812.019623   1.00015169
 2456812.060487   1.00014003
 2456812.080919   0.99990761
 2456812.101352   0.99986748
 2456812.121784   1.00002077
 2456812.142216   1.00002142
 2456812.162648   0.99993931
 2456812.183081   0.99997236
 2456812.203513   0.99987235
 2456812.223945   0.99922926
 2456812.244377   0.99903018
 2456812.264809   0.99909587
 2456812.285242   0.99893702
 2456812.305674   0.99906954
 2456812.326106   0.99906036
 2456812.346538   0.99964405
 2456812.366971   0.99991212
 2456812.387403   1.00005274
 2456812.407835   0.99986207
 2456812.428267   0.99999114
 2456812.448699   0.99995442
 2456812.469132   0.99993532
 2456812.489564   1.00001827
 2456812.509996   0.99990933
 2456812.530428   1.00001523
 2456812.550861   1.00007720
 2456812.571293   1.00008620
 2456812.591725   1.00026889
 2456812.612157   1.00005829
 2456812.632589   1.00010836
 2456812.653022   1.00008353
 2456812.673454   0.99979264
 2456812.693886   1.00006076
 2456812.714318   0.99982602
 2456812.734750   1.00003354
 2456812.755183   0.99975428
 2456812.775615   1.00006341
 2456812.796047   0.99998454
 2456812.816479   0.99998724
 2456812.836912   0.99992831
 2456812.857344   0.99993858
 2456812.877776   1.00000862
 2456812.898208   0.99986416
 2456812.918640   0.99986328
 2456812.939072   1.00001378
 2456812.959505   0.99997425
 2456812.979937   1.00035797
 2456813.000369   1.00004120
 2456813.020801   1.00006237
 2456813.041233   1.00005905
 2456813.061666   1.00006543
 2456813.082098   1.00000542
 2456813.102530   0.99988072
 2456813.122962   1.00006446
 2456813.143394   0.99991029
 2456813.163827   1.00014112
 2456813.184259   1.00003633
 2456813.204691   0.99997210
 2456813.225123   0.99996119
 2456813.245556   0.99990535
 2456813.265988   0.99988980
 2456813.286420   1.00016559
 2456813.306852   1.00005263
 2456813.327284   0.99988701
 2456813.347716   0.99984307
 2456813.368149   0.99932412
 2456813.388581   0.99879948
 2456813.409013   0.99844074
 2456813.429445   0.99850711
 2456813.449878   0.99848323
 2456813.470310   0.99950523
 2456813.490742   1.00001686
 2456813.511174   0.99994395
 2456813.531606   1.00003430
 2456813.552038   1.00009791
 2456813.572471   0.99998141
 2456813.592903   1.00004872
 2456813.613335   1.00006122
 2456813.633767   1.00018413
 2456813.654200   1.00001064
 2456813.674632   1.00014309
 2456813.695064   0.99993739
 2456813.715496   0.99997758
 2456813.756360   0.99991775
 2456813.776793   1.00014414
 2456813.797225   0.99988799
 2456813.817657   1.00006135
 2456813.838089   1.00030038
 2456813.858521   0.99996181
 2456813.878953   0.99982849
 2456813.899386   1.00002598
 2456813.919818   1.00015450
 2456813.940250   0.99989733
 2456813.960682   1.00003139
 2456813.981114   0.99987462
 2456814.042411   0.99969576
 2456814.062843   0.99989279
 2456814.083275   1.00000673
 2456814.103708   1.00005685
 2456814.124140   1.00017210
 2456814.144572   1.00008490
 2456814.165004   1.00006286
 2456814.185436   1.00007104
 2456814.205868   0.99995226
 2456814.226301   0.99994572
 2456814.246733   1.00003161
 2456814.267165   0.99998916
 2456814.287597   1.00002623
 2456814.308029   1.00001857
 2456814.328461   1.00004589
 2456814.348894   0.99994182
 2456814.369326   0.99997218
 2456814.389758   0.99978534
 2456814.410190   0.99997788
 2456814.430622   0.99995290
 2456814.451055   0.99997007
 2456814.471487   0.99985932
 2456814.594080   0.99996880
 2456814.614512   0.99992855
 2456814.634944   1.00001101
 2456814.655376   1.00000881
 2456814.675808   1.00011621
 2456814.696241   0.99999775
 2456814.716673   1.00017464
 2456814.737105   1.00009637
 2456814.757537   0.99993952
 2456814.777969   1.00003284
 2456814.798401   0.99993120
 2456814.818834   0.99996650
 2456814.839266   1.00010128
 2456814.859698   0.99992810
 2456814.880130   0.99994878
 2456814.900562   0.99996470
 2456814.920994   1.00014882
 2456814.941427   0.99999880
 2456814.961859   0.99994585
 2456814.982291   1.00008223
 2456815.002723   0.99996920
 2456815.023155   0.99994908
 2456815.043587   1.00010635
 2456815.064020   1.00017349
 2456815.084452   0.99995838
 2456815.104884   0.99998723
 2456815.125316   1.00009393
 2456815.145748   1.00002347
 2456815.166180   0.99990321
 2456815.186613   0.99997188
 2456815.207045   1.00007379
 2456815.227477   1.00008548
 2456815.247909   0.99986417
 2456815.268341   0.99993571
 2456815.288773   0.99997942
 2456815.309205   1.00012935
 2456815.329638   0.99993562
 2456815.350070   0.99991233
 2456815.370502   1.00003466
 2456815.390934   0.99994546
 2456815.411366   0.99989146
 2456815.431798   0.99986628
 2456815.452231   1.00012351
 2456815.493095   1.00017738
 2456815.513527   1.00002956
 2456815.533959   1.00002299
 2456815.554391   1.00011713
 2456815.574823   1.00007152
 2456815.595256   0.99996421
 2456815.615688   0.99994124
 2456815.636120   1.00010608
 2456815.656552   1.00008075
 2456815.676984   1.00000000
 2456815.697416   0.99974496
 2456815.717849   1.00010109
 2456815.738281   1.00007238
 2456815.758713   1.00008883
 2456815.779145   0.99994646
 2456815.799577   1.00003579
 2456815.820009   1.00023256
 2456815.840441   1.00022698
 2456815.860874   1.00017531
 2456815.881306   1.00018337
 2456815.901738   1.00008506
 2456815.922170   0.99998331
 2456815.942602   1.00018819
 2456815.983466   0.99973603
 2456816.003899   0.99996008
 2456816.024331   0.99987606
 2456816.044763   0.99989486
 2456816.065195   1.00011709
 2456816.085627   1.00000000
 2456816.106059   0.99995678
 2456816.126491   0.99997220
 2456816.146923   0.99989953
 2456816.167356   0.99984981
 2456816.187788   0.99998587
 2456816.208220   0.99994466
 2456816.228652   1.00004436
 2456816.249084   1.00024780
 2456816.269516   0.99990888
 2456816.289948   1.00003656
 2456816.310381   1.00054560
 2456816.330813   0.99987681
 2456816.351245   0.99988814
 2456816.371677   0.99977218
 2456816.392109   0.99995365
 2456816.412541   0.99980397
 2456816.432973   0.99998816
 2456816.473838   0.99991458
 2456816.494270   1.00026993
 2456816.514702   0.99983054
 2456816.535134   0.99995295
 2456816.555566   1.00014296
 2456816.575998   0.99986859
 2456816.596430   1.00001947
 2456816.616863   1.00007345
 2456816.637295   0.99998584
 2456816.657727   1.00005076
 2456816.678159   0.99988523
 2456816.698591   0.99999508
 2456816.719023   0.99963246
 2456816.739455   1.00001393
 2456816.759887   0.99997058
 2456816.780320   0.99988800
 2456816.800752   1.00007630
 2456816.821184   1.00009504
 2456816.841616   1.00010309
 2456816.862048   0.99993011
 2456816.882480   1.00013779
 2456816.902912   1.00004678
 2456816.923344   1.00001366
 2456816.943777   0.99999968
 2456816.964209   1.00015852
 2456816.984641   1.00007521
 2456817.005073   0.99992903
 2456817.025505   1.00001701
 2456817.045937   0.99999378
 2456817.066369   0.99985749
 2456817.086801   0.99996959
 2456817.107233   0.99999168
 2456817.127666   1.00011891
 2456817.148098   0.99985098
 2456817.168530   0.99997982
 2456817.188962   0.99997121
 2456817.209394   0.99986378
 2456817.229826   1.00004161
 2456817.250258   1.00002287
 2456817.270690   0.99982637
 2456817.291123   0.99988880
 2456817.311555   0.99994220
 2456817.331987   1.00006152
 2456817.352419   0.99993933
 2456817.372851   1.00018727
 2456817.393283   1.00006044
 2456817.454579   1.00007183
 2456817.475012   0.99990875
 2456817.495444   1.00014933
 2456817.515876   0.99988229
 2456817.536308   1.00007345
 2456817.556740   1.00031762
 2456817.577172   1.00002990
 2456817.597604   1.00003277
 2456817.618036   1.00003432
 2456817.638468   0.99997455
 2456817.658900   1.00005998
 2456817.679333   1.00004915
 2456817.699765   1.00013287
 2456817.720197   1.00007731
 2456817.740629   1.00005609
 2456817.761061   1.00010458
 2456817.781493   1.00018984
 2456817.801925   1.00004081
 2456817.822357   0.99998609
 2456817.842790   1.00020580
 2456817.863222   1.00025820
 2456817.883654   0.99995017
 2456817.904086   1.00003699
 2456817.965382   0.99994198
 2456817.985814   1.00000459
 2456818.006246   0.99978719
 2456818.026678   0.99974158
 2456818.047110   0.99986476
 2456818.067543   0.99994006
 2456818.087975   0.99983609
 2456818.108407   1.00001278
 2456818.128839   0.99976148
 2456818.169703   0.99978669
 2456818.190135   1.00007170
 2456818.210567   0.99994600
 2456818.230999   0.99966147
 2456818.251431   1.00004307
 2456818.271864   0.99996277
 2456818.292296   0.99991484
 2456818.312728   0.99983089
 2456818.333160   1.00010451
 2456818.353592   1.00014616
 2456818.374024   0.99988202
 2456818.394456   1.00000000
 2456818.435320   0.99997921
 2456818.455752   1.00003389
 2456818.476185   0.99995027
 2456818.496616   1.00009566
 2456818.517049   1.00003076
 2456818.537481   0.99994489
 2456818.557913   0.99982576
 2456818.578345   1.00006320
 2456818.598777   1.00001805
 2456818.619209   1.00000784
 2456818.639641   1.00000804
 2456818.660073   1.00011114
 2456818.680505   0.99998585
 2456818.700938   0.99991311
 2456818.721370   1.00003171
 2456818.741802   0.99999824
 2456818.762234   0.99997445
 2456818.782666   1.00001297
 2456818.803098   1.00003968
 2456818.823530   1.00028477
 2456818.843962   0.99979610
 2456818.864394   1.00003450
 2456818.884826   0.99982635
 2456818.925690   0.99993662
 2456818.946122   0.99985960
 2456818.966554   1.00003494
 2456818.986987   0.99992799
 2456819.007419   0.99993771
 2456819.027851   0.99997788
 2456819.048283   1.00002500
 2456819.068715   0.99993617
 2456819.089147   1.00010319
 2456819.130011   0.99993919
 2456819.150443   1.00003950
 2456819.170875   1.00022278
 2456819.191307   0.99990060
 2456819.211739   1.00001322
 2456819.232172   1.00016385
 2456819.252604   0.99995528
 2456819.273036   0.99993277
 2456819.293468   1.00003751
 2456819.313900   0.99996134
 2456819.334332   1.00016119
 2456819.354764   1.00015216
 2456819.375196   1.00000994
 2456819.395628   1.00021565
 2456819.416060   1.00006492
 2456819.436492   1.00017714
 2456819.456924   1.00013862
 2456819.477356   0.99997500
 2456819.497788   1.00010865
 2456819.518221   1.00002637
 2456819.538653   0.99982796
 2456819.559085   0.99994042
 2456819.579517   0.99975702
 2456819.599949   0.99980775
 2456819.681677   0.99996691
 2456819.702109   1.00005846
 2456819.722541   1.00022939
 2456819.742973   1.00028716
 2456819.763405   1.00000788
 2456819.783837   1.00018455
 2456819.804269   1.00027234
 2456819.824702   1.00032022
 2456819.845134   1.00005630
 2456819.865566   1.00011684
 2456819.926862   0.99981537
 2456819.947294   1.00007040
 2456819.967726   0.99987747
 2456819.988158   0.99993479
 2456820.008590   1.00001987
 2456820.029022   0.99988257
 2456820.049454   0.99993742
 2456820.069886   1.00002005
 2456820.090318   0.99989618
 2456820.110751   0.99997682
 2456820.151615   0.99975903
 2456820.172047   0.99973870
 2456820.192479   0.99980952
 2456820.212911   0.99993537
 2456820.233343   1.00014454
 2456820.253775   0.99994816
 2456820.274207   0.99985628
 2456820.294639   1.00005811
 2456820.315071   1.00007280
 2456820.355935   0.99998737
 2456820.376367   0.99992878
 2456820.396799   1.00002946
 2456820.417231   0.99990977
 2456820.437663   0.99985082
 2456820.458095   1.00000000
 2456820.478527   1.00010755
 2456820.498959   0.99986029
 2456820.519392   0.99992096
 2456820.539824   1.00006447
 2456820.560256   1.00009694
 2456820.641984   0.99993817
 2456820.662416   0.99998215
 2456820.682848   1.00003170
 2456820.703280   1.00011655
 2456820.723712   1.00010586
 2456820.744144   1.00015807
 2456820.764576   0.99987366
 2456820.785008   0.99986843
 2456820.805440   1.00017717
 2456820.825872   1.00005351
 2456820.846304   1.00000000
 2456820.887168   1.00013742
 2456820.907600   1.00009508
 2456820.928032   0.99991088
 2456820.948465   0.99989403
 2456820.968896   1.00005949
 2456820.989329   0.99998257
 2456821.009761   0.99982696
 2456821.030193   0.99987225
 2456821.050625   0.99984839
 2456821.071057   1.00004504
 2456821.091489   0.99998121
 2456821.111921   0.99983277
 2456821.132353   1.00024877
 2456821.152785   0.99994044
 2456821.173217   0.99997366
 2456821.193649   0.99995521
 2456821.214081   1.00020783
 2456821.234513   1.00000962
 2456821.254945   0.99990440
 2456821.275377   1.00025682
 2456821.295809   0.99993749
 2456821.316241   1.00009595
 2456821.336673   1.00011926
 2456821.377537   0.99978167
 2456821.397969   1.00015265
 2456821.418401   1.00007624
 2456821.438833   1.00005955
 2456821.459266   1.00015552
 2456821.479697   0.99996790
 2456821.500129   1.00024953
 2456821.520562   0.99993692
 2456821.540994   1.00000066
 2456821.561426   1.00008757
 2456821.643154   0.99990941
 2456821.663586   1.00014673
 2456821.684018   0.99998275
 2456821.704450   0.99998408
 2456821.724882   1.00007236
 2456821.745314   0.99994550
 2456821.765746   0.99994158
 2456821.786178   0.99976115
 2456821.806610   1.00013475
 2456821.827042   0.99996542
 2456821.908770   0.99996946
 2456821.929202   0.99978954
 2456821.949634   1.00010551
 2456821.970066   1.00001115
 2456821.990498   0.99999970
 2456822.010930   1.00009915
 2456822.031362   1.00032589
 2456822.051794   1.00004463
 2456822.072226   0.99987520
 2456822.092658   0.99990463
 2456822.113090   0.99997831
 2456822.133522   1.00004627
 2456822.153954   1.00012406
 2456822.174386   0.99991514
 2456822.194818   1.00011488
 2456822.215250   1.00006272
 2456822.235682   1.00006827
 2456822.256114   1.00020822
 2456822.276546   0.99998148
 2456822.296979   0.99999981
 2456822.358275   1.00013231
 2456822.378706   1.00006370
 2456822.399139   0.99996698
 2456822.419571   1.00000019
 2456822.440003   1.00004207
 2456822.460435   0.99981478
 2456822.480867   0.99988194
 2456822.501299   0.99988307
 2456822.521731   1.00010223
 2456822.542163   0.99991408
 2456822.583027   1.00028933
 2456822.603459   0.99996646
 2456822.623891   1.00003065
 2456822.644323   0.99990443
 2456822.664755   1.00017187
 2456822.685187   0.99991262
 2456822.705619   1.00007268
 2456822.726051   1.00010742
 2456822.746483   0.99985547
 2456822.766915   0.99984812
 2456822.787347   0.99995368
 2456822.807779   0.99997868
 2456822.848643   1.00000000
 2456822.869075   1.00000116
 2456822.889507   1.00011425
 2456822.909939   0.99988485
 2456822.930371   1.00002721
 2456822.950803   1.00017075
 2456822.971235   1.00006181
 2456822.991667   0.99993440
 2456823.012099   1.00015090
 2456823.032531   0.99999491
 2456823.052963   0.99987423
 2456823.073395   0.99984188
 2456823.093827   0.99996250
 2456823.114259   1.00007511
 2456823.134691   1.00014090
 2456823.175555   1.00025729
 2456823.195987   1.00002691
 2456823.216419   0.99992818
 2456823.236851   0.99986567
 2456823.257283   0.99979422
 2456823.277715   0.99999239
 2456823.298147   0.99995369
 2456823.339011   0.99999900
 2456823.359443   1.00009600
 2456823.379875   1.00008181
 2456823.400307   1.00020430
 2456823.420739   0.99955728
 2456823.441171   0.99883068
 2456823.461603   0.99862832
 2456823.482035   0.99849584
 2456823.502467   0.99862716
 2456823.522899   0.99928146
 2456823.584195   1.00011636
 2456823.604627   1.00013228
 2456823.625059   1.00015554
 2456823.645491   1.00007514
 2456823.665923   1.00019831
 2456823.686355   1.00023955
 2456823.706787   1.00021746
 2456823.727219   1.00035907
 2456823.747651   1.00016584
 2456823.768083   1.00022139
 2456823.788515   1.00014934
 2456823.849811   0.99999213
 2456823.870243   1.00000787
 2456823.890675   1.00008060
 2456823.911107   1.00003220
 2456823.931539   1.00003432
 2456823.951971   0.99999190
 2456823.972403   0.99984331
 2456823.992835   0.99989353
 2456824.013267   0.99984468
 2456824.033699   0.99998442
 2456824.054131   0.99979360
 2456824.074563   0.99996440
 2456824.094994   0.99984846
 2456824.115427   0.99963583
 2456824.135859   0.99999689
 2456824.156291   1.00008448
 2456824.176723   1.00000941
 2456824.197154   1.00000000
 2456824.217587   0.99988613
 2456824.238018   0.99967943
 2456824.258450   0.99984515
 2456824.278883   0.99994444
 2456824.340178   1.00032904
 2456824.360610   0.99988796
 2456824.381042   0.99979258
 2456824.401474   0.99994419
 2456824.421906   1.00009707
 2456824.442338   0.99985696
 2456824.462770   0.99996941
 2456824.483202   1.00001932
 2456824.503634   1.00001864
 2456824.524066   1.00017592
 2456824.544498   0.99989000
 2456824.564930   1.00010713
 2456824.585362   1.00013224
 2456824.605794   1.00001777
 2456824.626226   0.99998183
 2456824.646658   0.99989642
 2456824.667090   0.99986814
 2456824.687522   1.00059136
 2456824.707954   0.99998422
 2456824.728386   1.00008728
 2456824.748818   0.99999047
 2456824.769250   0.99999679
 2456824.789682   1.00006860
 2456824.810114   0.99990993
 2456824.830546   1.00005131
 2456824.850978   0.99986642
 2456824.871410   0.99989163
 2456824.891842   0.99997228
 2456824.912274   0.99998541
 2456824.932706   0.99999626
 2456824.953138   0.99987067
 2456824.973570   1.00046783
 2456824.994002   0.99989012
 2456825.014434   0.99965831
 2456825.055298   1.00002808
 2456825.075729   0.99997659
 2456825.096161   1.00008506
 2456825.116593   0.99987935
 2456825.137025   1.00004708
 2456825.157457   1.00001521
 2456825.177889   1.00009476
 2456825.198321   0.99981969
 2456825.218753   1.00002153
 2456825.239185   1.00041636
 2456825.259617   1.00000450
 2456825.300481   1.00007805
 2456825.320913   0.99997514
 2456825.341345   0.99994603
 2456825.361777   0.99993649
 2456825.382209   0.99995698
 2456825.402641   1.00019822
 2456825.423073   0.99999226
 2456825.443505   1.00003961
 2456825.463937   0.99975157
 2456825.484369   1.00025430
 2456825.504801   0.99991989
 2456825.525233   1.00007958
 2456825.545665   1.00008489
 2456825.566097   0.99996571
 2456825.586529   1.00003056
 2456825.606961   1.00015623
 2456825.647824   1.00008158
 2456825.668256   1.00016316
 2456825.688688   1.00014581
 2456825.709120   1.00008230
 2456825.729552   1.00007855
 2456825.749984   1.00007480
 2456825.831712   0.99995744
 2456825.852144   0.99996789
 2456825.872576   1.00003503
 2456825.893008   0.99999407
 2456825.913440   0.99985647
 2456825.933872   0.99990501
 2456825.954304   0.99992178
 2456825.974736   1.00000495
 2456825.995168   1.00008568
 2456826.015600   0.99996593
 2456826.036032   0.99994843
 2456826.056464   1.00000000
 2456826.076896   0.99983227
 2456826.097328   0.99976757
 2456826.117759   0.99983032
 2456826.138191   0.99988164
 2456826.158623   0.99920786
 2456826.179055   0.99938284
 2456826.199487   0.99938781
 2456826.219919   0.99923249
 2456826.281215   0.99958029
 2456826.301647   0.99960317
 2456826.322079   1.00011340
 2456826.342511   1.00004653
 2456826.362943   1.00005783
 2456826.383375   1.00008990
 2456826.403807   1.00004638
 2456826.424239   1.00003426
 2456826.444671   0.99988923
 2456826.465103   0.99987468
 2456826.485534   0.99990276
 2456826.526398   1.00010485
 2456826.546830   1.00015803
 2456826.567262   1.00005285
 2456826.587694   1.00006988
 2456826.608126   1.00005924
 2456826.628558   0.99978781
 2456826.648990   0.99990918
 2456826.669422   1.00007264
 2456826.689854   0.99996651
 2456826.710286   1.00000591
 2456826.730718   1.00006058
 2456826.751150   0.99989816
 2456826.771582   1.00004457
 2456826.792014   1.00000836
 2456826.812446   0.99992518
 2456826.832878   0.99999409
 2456826.853310   0.99977535
 2456826.873741   0.99979257
 2456826.894173   0.99995503
 2456826.914605   1.00008393
 2456826.935037   0.99986157
 2456826.955469   1.00020999
 2456827.016765   1.00008957
 2456827.037197   1.00000728
 2456827.057629   0.99991521
 2456827.078061   1.00011686
 2456827.098493   0.99993555
 2456827.118925   1.00011788
 2456827.139357   1.00003763
 2456827.159789   1.00011881
 2456827.180220   1.00008416
 2456827.200652   1.00008756
 2456827.221084   1.00009401
 2456827.261948   0.99995934
 2456827.282380   0.99998685
 2456827.302812   1.00022059
 2456827.323244   0.99991616
 2456827.343676   0.99998737
 2456827.364108   0.99996999
 2456827.384540   1.00001623
 2456827.404972   0.99993553
 2456827.425404   1.00001255
 2456827.445836   0.99991117
 2456827.466267   1.00005534
 2456827.486700   0.99994211
 2456827.507131   1.00019992
 2456827.527563   0.99982350
 2456827.547995   1.00013792
 2456827.568427   0.99996463
 2456827.588859   1.00012486
 2456827.609291   1.00019112
 2456827.629723   1.00023946
 2456827.650155   1.00012072
 2456827.670587   0.99995822
 2456827.691019   1.00012765
 2456827.711451   1.00006584
 2456827.793178   0.99969121
 2456827.813610   0.99975974
 2456827.834042   0.99958409
 2456827.854474   0.99978155
 2456827.874906   0.99984260
 2456827.895338   0.99971123
 2456827.915770   0.99983797
 2456827.936202   0.99982709
 2456827.997498   1.00007862
 2456828.017930   0.99994202
 2456828.038361   1.00012139
 2456828.058793   1.00003359
 2456828.079225   1.00000098
 2456828.099657   1.00011786
 2456828.120089   0.99997491
 2456828.140521   1.00006249
 2456828.160953   1.00004659
 2456828.181385   0.99991427
 2456828.201817   0.99992201
 2456828.263113   1.00004193
 2456828.283544   1.00002924
 2456828.303976   1.00008461
 2456828.324408   0.99999321
 2456828.344840   1.00029258
 2456828.365272   1.00014093
 2456828.385704   1.00015129
 2456828.406136   1.00004576
 2456828.426568   0.99995670
 2456828.447000   1.00005143
 2456828.467432   0.99997027
 2456828.487864   0.99998852
 2456828.508295   0.99985326
 2456828.528727   0.99994249
 2456828.549159   0.99992867
 2456828.569591   0.99997472
 2456828.590023   0.99984904
 2456828.610455   1.00008602
 2456828.630887   0.99985383
 2456828.651319   0.99995242
 2456828.671751   0.99979414
 2456828.692183   0.99989660
 2456828.733047   0.99994598
 2456828.753478   0.99990845
 2456828.773910   0.99995798
 2456828.794342   0.99998929
 2456828.814774   0.99998635
 2456828.835206   0.99997342
 2456828.855638   1.00007491
 2456828.876070   1.00000735
 2456828.896502   1.00009931
 2456828.916934   0.99984565
 2456828.937366   1.00019995
 2456828.978229   1.00005617
 2456828.998661   1.00011197
 2456829.019093   1.00011509
 2456829.039525   1.00004147
 2456829.059957   0.99991198
 2456829.080389   0.99994833
 2456829.100821   0.99992309
 2456829.121253   1.00010549
 2456829.141685   0.99989566
 2456829.162117   1.00006311
 2456829.182548   1.00008498
 2456829.202980   1.00008080
 2456829.223412   1.00019766
 2456829.243844   1.00011270
 2456829.264276   1.00001999
 2456829.284708   1.00023965
 2456829.305140   1.00028458
 2456829.325572   1.00020919
 2456829.346004   0.99990019
 2456829.366436   0.99990430
 2456829.386867   0.99988631
 2456829.407299   0.99987536
 2456829.468595   1.00012977
 2456829.489027   1.00025979
 2456829.509459   1.00015466
 2456829.529891   1.00034258
 2456829.550323   1.00042396
 2456829.570755   1.00038703
 2456829.591186   1.00046895
 2456829.611618   1.00025367
 2456829.632050   1.00019765
 2456829.652482   1.00008338
 2456829.672914   0.99988866
 2456829.734210   0.99969779
 2456829.754642   0.99996661
 2456829.775074   1.00001739
 2456829.795505   0.99995788
 2456829.815937   0.99990585
 2456829.836369   0.99986195
 2456829.856801   0.99981641
 2456829.877233   0.99976056
 2456829.897665   0.99973114
 2456829.958961   0.99993330
 2456829.979392   0.99996564
 2456829.999824   0.99980511
 2456830.020256   0.99997618
 2456830.040688   0.99986539
 2456830.061120   1.00000761
 2456830.101984   1.00012663
 2456830.122416   0.99997116
 2456830.142848   1.00000556
 2456830.163279   0.99991844
 2456830.204143   1.00002668
 2456830.224575   1.00011630
 2456830.245007   1.00014930
 2456830.265439   0.99999955
 2456830.285871   0.99994319
 2456830.306303   1.00003546
 2456830.326735   1.00003754
 2456830.347167   1.00016289
 2456830.367598   1.00009618
 2456830.388030   1.00012177
 2456830.408462   1.00000906
 2456830.428894   1.00001117
 2456830.449326   0.99996610
 2456830.469758   0.99998929
 2456830.490190   0.99997332
 2456830.510621   0.99995133
 2456830.531053   0.99982788
 2456830.551485   0.99999787
 2456830.571917   0.99994242
 2456830.592349   0.99992879
 2456830.612781   1.00000507
 2456830.633213   0.99992625
 2456830.653645   0.99984202
 2456830.694508   1.00011642
 2456830.714940   1.00001487
 2456830.755804   0.99987923
 2456830.776236   1.00013392
 2456830.796668   1.00019619
 2456830.817100   1.00002326
 2456830.837532   1.00019053
 2456830.857963   1.00003937
 2456830.878395   0.99991557
 2456830.898827   1.00007175
 2456830.960123   0.99994165
 2456830.980555   1.00010940
 2456831.000987   0.99985236
 2456831.021418   0.99992825
 2456831.041850   0.99979629
 2456831.062282   0.99992710
 2456831.082714   0.99999815
 2456831.103146   0.99994894
 2456831.123578   1.00022469
 2456831.144010   0.99991247
 2456831.164442   1.00004374
 2456831.184874   1.00019301
 2456831.205305   1.00004938
 2456831.225737   0.99991643
 2456831.246169   0.99997358
 2456831.266601   1.00005050
 2456831.287033   0.99988840
 2456831.307465   1.00003499
 2456831.348329   0.99974121
 2456831.368760   1.00012250
 2456831.389192   1.00028951
 2456831.430056   0.99987490
 2456831.450488   1.00020594
 2456831.470920   0.99995825
 2456831.491352   1.00001631
 2456831.511783   1.00010537
 2456831.532215   1.00003890
 2456831.552647   1.00023578
 2456831.573079   1.00003076
 2456831.593511   1.00031142
 2456831.613943   1.00040163
 2456831.634375   1.00026499
 2456831.716102   0.99995406
 2456831.736534   0.99968731
 2456831.756966   0.99995863
 2456831.777398   1.00011869
 2456831.797830   0.99999110
 2456831.818261   0.99998837
 2456831.838693   0.99976272
 2456831.859125   0.99993222
 2456831.879557   0.99988233
 2456831.899989   0.99999240
 2456831.920421   1.00017382
 2456831.940853   1.00003842
 2456831.961285   0.99989684
 2456831.981716   0.99983614
 2456832.002148   0.99994114
 2456832.022580   0.99975013
 2456832.043012   1.00016777
 2456832.063444   1.00012984
 2456832.083876   0.99989502
 2456832.104308   1.00018070
 2456832.124739   1.00007678
 2456832.186035   1.00004290
 2456832.206467   1.00008434
 2456832.226899   1.00005337
 2456832.247331   0.99990860
 2456832.267762   0.99991405
 2456832.288194   1.00009981
 2456832.308626   1.00002530
 2456832.329058   1.00006225
 2456832.349490   0.99997252
 2456832.369922   1.00002406
 2456832.390354   0.99990052
 2456832.410785   0.99976124
 2456832.431217   1.00001747
 2456832.451649   0.99986777
 2456832.472081   0.99993553
 2456832.492513   0.99998333
 2456832.512945   0.99984270
 2456832.533377   0.99982198
 2456832.553808   0.99983181
 2456832.574240   0.99989338
 2456832.594672   0.99993793
 2456832.655968   1.00006454
 2456832.676400   1.00012313
 2456832.696831   1.00006674
 2456832.717263   0.99993545
 2456832.737695   0.99984438
 2456832.758127   0.99984932
 2456832.778559   1.00007762
 2456832.798991   1.00000120
 2456832.819422   1.00013252
 2456832.839854   1.00009977
 2456832.860286   0.99987288
 2456832.901150   1.00002117
 2456832.921582   1.00036432
 2456832.942014   0.99998655
 2456832.962445   1.00007700
 2456832.982877   1.00007588
 2456833.003309   1.00012485
 2456833.023741   1.00011878
 2456833.044173   0.99998366
 2456833.064605   0.99992458
 2456833.085037   1.00001992
 2456833.105468   0.99996582
 2456833.125900   1.00001378
 2456833.146332   0.99985121
 2456833.166764   1.00006004
 2456833.187196   1.00012527
 2456833.207628   0.99987470
 2456833.228059   0.99992992
 2456833.248491   0.99994459
 2456833.268923   1.00033058
 2456833.289355   1.00007810
 2456833.309787   1.00027446
 2456833.330219   1.00011160
 2456833.411946   1.00006595
 2456833.432378   0.99997909
 2456833.452810   1.00003227
 2456833.473242   0.99961969
 2456833.493673   0.99880492
 2456833.514105   0.99868692
 2456833.534537   0.99884102
 2456833.554969   0.99903120
 2456833.575401   0.99937839
 2456833.595833   1.00015206
 2456833.636696   1.00000000
 2456833.657128   0.99998645
 2456833.677560   0.99997284
 2456833.697992   1.00004759
 2456833.718424   0.99982589
 2456833.738856   1.00004955
 2456833.759287   1.00008114
 2456833.779719   1.00014028
 2456833.800151   1.00029796
 2456833.820583   1.00000000
 2456833.841015   0.99986050
 2456833.861447   0.99987579
 2456833.881878   0.99992544
 2456833.902310   0.99980844
 2456833.984038   1.00001172
 2456834.004469   0.99975447
 2456834.024901   0.99983792
 2456834.045333   1.00003667
 2456834.065765   0.99981916
 2456834.086197   0.99975653
 2456834.127060   1.00010724
 2456834.147492   1.00004253
 2456834.167924   1.00006832
 2456834.188356   1.00006862
 2456834.208788   1.00017549
 2456834.229220   0.99981084
 2456834.249651   0.99997650
 2456834.270083   1.00005168
 2456834.290515   1.00003220
 2456834.310947   1.00010152
 2456834.331379   1.00004644
 2456834.351810   0.99983913
 2456834.372242   0.99985891
 2456834.392674   0.99985361
 2456834.413106   0.99992324
 2456834.433538   1.00000279
 2456834.453970   0.99992252
 2456834.474401   0.99982856
 2456834.494833   0.99990627
 2456834.515265   0.99999710
 2456834.535697   0.99995575
 2456834.556129   0.99974174
 2456834.576561   0.99987944
 2456834.637856   1.00018365
 2456834.678720   1.00018695
 2456834.699152   1.00013880
 2456834.719584   1.00004174
 2456834.740015   1.00003636
 2456834.760447   0.99999721
 2456834.780879   1.00003652
 2456834.801311   0.99993334
 2456834.821743   1.00013657
 2456834.842174   1.00013551
 2456834.862606   0.99971499
 2456834.883038   0.99990531
 2456834.903470   0.99998182
 2456834.923902   1.00011030
 2456834.944334   0.99994458
 2456834.964765   0.99975162
 2456834.985197   0.99988401
 2456835.005629   0.99990260
 2456835.026061   0.99995795
 2456835.046493   0.99984540
 2456835.066924   0.99999402
 2456835.148652   0.99999375
 2456835.169084   1.00028343
 2456835.189515   0.99987217
 2456835.209947   1.00001822
 2456835.230379   1.00020179
 2456835.250811   1.00013652
 2456835.271243   1.00000696
 2456835.291675   0.99989677
 2456835.312106   0.99993559
 2456835.332538   1.00006309
 2456835.352970   0.99998363
 2456835.373402   1.00005427
 2456835.393834   0.99992096
 2456835.414265   1.00016145
 2456835.434697   1.00000303
 2456835.455129   1.00007282
 2456835.475561   1.00007315
 2456835.495993   1.00004599
 2456835.516424   1.00008887
 2456835.536856   1.00000826
 2456835.557288   1.00018188
 2456835.659447   1.00014474
 2456835.679879   1.00011847
 2456835.700311   0.99995178
 2456835.720743   0.99978916
 2456835.741174   0.99993424
 2456835.761606   0.99992259
 2456835.782038   1.00004202
 2456835.802470   1.00009301
 2456835.822902   1.00019978
 2456835.843334   1.00000000
 2456835.863765   1.00002860
 2456835.884197   0.99998935
 2456835.904629   0.99989348
 2456835.925061   1.00012364
 2456835.945493   1.00031260
 2456835.965924   1.00033127
 2456835.986356   0.99993792
 2456836.006788   0.99990709
 2456836.088515   1.00000240
 2456836.108947   0.99994516
 2456836.129379   1.00013023
 2456836.149811   1.00017709
 2456836.170243   1.00014380
 2456836.190674   1.00000945
 2456836.211106   1.00014284
 2456836.231538   1.00012427
 2456836.251970   0.99999650
 2456836.272402   0.99985409
 2456836.292833   0.99997095
 2456836.313265   1.00002587
 2456836.333697   0.99993621
 2456836.354129   0.99981800
 2456836.374561   0.99996440
 2456836.394992   0.99988413
 2456836.415424   0.99997337
 2456836.435856   0.99997236
 2456836.456288   1.00000332
 2456836.476720   1.00001489
 2456836.497151   0.99996821
 2456836.517583   1.00004735
 2456836.578879   0.99999882
 2456836.599310   1.00006269
 2456836.619742   1.00006959
 2456836.640174   1.00012494
 2456836.660606   1.00008347
 2456836.681038   1.00001202
 2456836.701469   0.99991666
 2456836.721901   0.99993834
 2456836.742333   0.99974442
 2456836.762765   1.00008890
 2456836.783197   0.99999781
 2456836.803629   1.00005829
 2456836.824060   0.99986598
 2456836.844492   0.99988198
 2456836.864924   0.99938620
 2456836.885356   0.99928320
 2456836.905787   0.99918227
 2456836.926219   0.99911315
 2456836.946651   0.99923255
 2456836.967083   0.99912313
 2456837.007946   0.99989535
 2456837.028378   1.00005551
 2456837.069242   0.99999621
 2456837.089674   0.99993752
 2456837.110106   0.99989005
 2456837.130537   1.00018153
 2456837.150969   0.99986530
 2456837.171401   0.99990496
 2456837.191833   1.00011158
 2456837.212264   0.99999504
 2456837.232696   0.99998091
 2456837.253128   0.99987633
 2456837.273560   1.00008183
 2456837.293992   1.00020691
 2456837.314423   1.00021713
 2456837.334855   1.00005234
 2456837.355287   1.00004320
 2456837.375719   1.00021703
 2456837.396151   1.00024484
 2456837.416582   1.00018955
 2456837.437014   1.00014776
 2456837.457446   1.00011695
 2456837.477878   1.00006924
 2456837.498310   0.99990139
 2456837.580037   0.99992436
 2456837.600468   1.00005075
 2456837.620900   1.00013756
 2456837.641332   0.99980754
 2456837.661764   0.99996471
 2456837.682196   0.99992750
 2456837.702628   0.99983896
 2456837.723059   0.99980530
 2456837.743491   1.00007082
 2456837.763923   0.99979434
 2456837.825218   0.99967402
 2456837.845650   0.99987343
 2456837.866082   1.00012932
 2456837.886514   1.00000500
 2456837.927377   0.99999637
 2456837.947809   0.99991716
 2456837.968241   0.99981359
 2456837.988673   1.00007681
 2456838.009104   1.00007730
 2456838.029536   1.00007977
 2456838.049968   1.00010636
 2456838.070400   0.99984873
 2456838.090831   1.00009529
 2456838.111263   1.00011440
 2456838.131695   1.00014030
 2456838.152127   1.00009327
 2456838.172559   0.99997333
 2456838.192990   0.99973067
 2456838.213422   1.00005110
 2456838.233854   0.99994755
 2456838.254286   1.00018775
 2456838.295149   1.00005480
 2456838.315581   0.99994271
 2456838.336013   0.99999192
 2456838.356445   0.99999865
 2456838.376877   0.99996841
 2456838.397308   0.99984712
 2456838.417740   0.99975960
 2456838.438172   1.00000000
 2456838.458604   0.99994678
 2456838.479035   1.00004838
 2456838.499467   1.00004907
 2456838.519899   1.00009019
 2456838.540331   0.99991463
 2456838.560763   0.99997055
 2456838.581194   0.99994857
 2456838.601626   1.00002511
 2456838.622058   0.99994361
 2456838.642490   1.00006636
 2456838.662921   0.99991060
 2456838.703785   1.00005362
 2456838.724217   1.00017630
 2456838.744649   0.99985611
 2456838.805944   0.99993731
 2456838.826376   0.99993380
 2456838.846807   1.00004234
 2456838.867239   0.99978686
 2456838.887671   1.00012576
 2456838.908103   0.99995011
 2456838.928534   0.99977705
 2456838.948966   1.00001565
 2456838.969398   0.99996204
 2456838.989830   0.99997323
 2456839.010262   0.99978527
 2456839.030693   1.00009794
 2456839.051125   1.00012196
 2456839.071557   1.00004579
 2456839.091989   0.99994546
 2456839.112421   1.00000079
 2456839.132852   0.99995377
 2456839.153284   1.00009112
 2456839.173716   1.00004580
 2456839.194148   0.99995833
 2456839.214579   1.00011664
 2456839.235011   1.00003623
 2456839.255443   1.00009642
 2456839.275875   1.00009684
 2456839.296307   1.00005319
 2456839.316738   0.99978411
 2456839.337170   1.00000363
 2456839.357602   1.00017553
 2456839.378034   1.00008012
 2456839.398465   1.00012241
 2456839.418897   1.00005691
 2456839.439329   1.00012103
 2456839.459761   1.00003548
 2456839.480193   0.99991259
 2456839.541488   0.99990919
 2456839.561920   1.00023942
 2456839.582351   1.00013006
 2456839.602783   1.00011584
 2456839.623215   0.99975562
 2456839.643647   0.99982895
 2456839.664078   0.99976029
 2456839.684510   0.99985766
 2456839.704942   0.99992005
 2456839.725374   1.00000000
 2456839.745805   1.00005088
 2456839.766237   1.00004830
 2456839.786669   0.99995343
 2456839.807101   0.99970728
 2456839.827533   1.00002273
 2456839.847964   0.99992139
 2456839.868396   0.99991856
 2456839.888828   0.99998208
 2456839.909260   0.99985164
 2456839.929691   0.99974745
 2456840.011419   1.00016101
 2456840.031850   0.99990003
 2456840.052282   1.00001819
 2456840.072714   0.99994672
 2456840.093146   1.00004529
 2456840.134009   0.99990833
 2456840.154441   0.99975506
 2456840.174873   1.00009680
 2456840.195304   1.00003901
 2456840.215736   1.00000101
 2456840.236168   1.00004414
 2456840.256600   1.00010562
 2456840.277032   1.00010962
 2456840.297463   1.00013027
 2456840.317895   0.99990912
 2456840.338327   0.99992269
 2456840.358758   0.99996174
 2456840.379190   0.99996148
 2456840.399622   0.99994370
 2456840.420054   1.00004031
 2456840.501781   1.00008097
 2456840.522213   0.99996084
 2456840.542644   0.99974506
 2456840.563076   0.99998594
 2456840.583508   1.00008108
 2456840.603940   1.00020488
 2456840.624372   0.99985113
 2456840.644803   1.00008580
 2456840.665235   1.00006389
 2456840.685667   0.99990359
 2456840.706098   0.99994514
 2456840.726530   0.99989084
 2456840.746962   1.00000000
 2456840.767394   0.99987235
 2456840.787826   1.00016960
 2456840.808257   0.99998143
 2456840.828689   1.00009328
 2456840.849121   1.00013731
 2456840.869552   1.00000310
 2456840.889984   1.00004697
 2456840.910416   1.00019375
 2456840.930848   0.99999095
 2456840.951280   0.99990199
 2456840.971711   0.99985695
 2456840.992143   1.00003776
 2456841.012575   1.00001876
 2456841.033007   0.99986685
 2456841.053438   0.99987279
 2456841.073870   1.00003604
 2456841.094302   1.00022820
 2456841.114734   0.99997475
 2456841.135165   1.00007504
 2456841.155597   1.00006698
 2456841.176029   0.99995438
 2456841.196461   0.99985680
 2456841.237324   1.00012429
 2456841.257756   0.99994512
 2456841.278188   1.00000361
 2456841.298619   1.00000000
 2456841.319051   1.00003798
 2456841.339483   1.00000000
 2456841.359915   1.00016512
 2456841.380346   1.00019114
 2456841.400778   0.99992846
 2456841.421210   1.00005870
 2456841.441642   1.00011682
 2456841.523369   0.99994666
 2456841.543800   0.99998405
 2456841.564232   1.00000993
 2456841.584664   0.99987877
 2456841.605096   1.00014400
 2456841.625527   1.00010054
 2456841.645959   0.99990982
 2456841.666391   1.00022509
 2456841.686823   0.99980532
 2456841.707254   0.99985820
 2456841.727686   1.00019444
 2456841.748118   0.99975686
 2456841.768550   0.99994874
 2456841.788981   0.99996501
 2456841.809413   1.00001713
 2456841.829845   0.99988884
 2456841.850277   1.00005455
 2456841.870708   1.00003226
 2456841.891140   1.00003987
 2456841.911572   1.00005628
 2456841.932004   0.99998616
 2456841.952436   1.00000000
 2456841.972867   0.99994096
 2456841.993299   0.99990924
 2456842.013731   0.99996724
 2456842.034162   1.00013341
 2456842.054594   1.00016695
 2456842.075026   0.99985515
 2456842.095458   0.99998913
 2456842.115889   0.99998056
 2456842.136321   0.99993302
 2456842.156753   0.99979753
 2456842.238480   0.99998162
 2456842.258912   1.00003305
 2456842.279343   1.00006165
 2456842.299775   0.99993408
 2456842.320207   1.00005215
 2456842.340639   1.00007378
 2456842.361070   1.00005576
 2456842.381502   0.99996554
 2456842.401934   1.00009970
 2456842.422366   1.00018454
 2456842.442797   0.99998456
 2456842.463229   0.99999907
 2456842.483661   0.99983531
 2456842.504093   0.99991950
 2456842.524524   1.00008335
 2456842.544956   1.00022801
 2456842.565388   0.99982357
 2456842.585820   0.99998142
 2456842.606251   1.00019492
 2456842.626683   1.00004247
 2456842.647115   0.99998547
 2456842.667547   0.99989514
 2456842.687978   0.99988953
 2456842.708410   1.00002760
 2456842.728842   0.99990884
 2456842.749274   0.99987884
 2456842.769705   0.99985581
 2456842.790137   0.99999599
 2456842.810569   1.00000000
 2456842.831000   0.99979626
 2456842.871864   1.00010678
 2456842.892296   0.99993735
 2456842.912727   0.99998292
 2456842.953591   0.99990292
 2456842.974023   1.00014565
 2456842.994454   1.00013448
 2456843.014886   0.99993480
 2456843.035318   0.99998815
 2456843.055750   1.00012900
 2456843.076181   1.00007157
 2456843.096613   1.00006883
 2456843.117045   1.00010656
 2456843.137476   1.00004627
 2456843.157908   1.00005988
 2456843.178340   0.99997250
 2456843.198772   1.00018475
 2456843.219204   1.00011342
 2456843.239635   1.00000205
 2456843.260067   1.00001440
 2456843.280499   0.99996805
 2456843.300930   1.00011358
 2456843.321362   1.00010913
 2456843.341794   1.00011185
 2456843.362226   1.00007571
 2456843.382657   0.99989157
 2456843.403089   1.00010554
 2456843.464384   1.00034543
 2456843.484816   0.99997687
 2456843.505248   0.99981087
 2456843.525680   0.99989482
 2456843.546111   0.99880379
 2456843.566543   0.99862508
 2456843.586975   0.99845864
 2456843.607406   0.99833244
 2456843.627838   0.99936384
 2456843.648270   0.99985705
 2456843.668702   1.00016499
 2456843.689133   0.99988622
 2456843.709565   1.00007529
 2456843.729997   1.00003873
 2456843.750429   1.00000503
 2456843.770860   1.00000915
 2456843.791292   1.00004865
 2456843.811724   1.00013140
 2456843.832155   0.99999711
 2456843.852587   0.99994525
 2456843.873019   0.99988384
 2456843.893451   0.99996811
 2456843.913882   1.00008140
 2456843.934314   1.00014964
 2456843.954746   0.99996924
 2456843.975178   1.00005912
 2456843.995609   0.99993146
 2456844.016041   0.99992106
 2456844.036473   1.00013203
 2456844.056905   1.00000576
 2456844.077336   0.99994572
 2456844.097768   0.99999037
 2456844.118200   0.99987405
 2456844.138632   0.99992387
 2456844.179495   0.99999887
 2456844.199927   1.00003268
 2456844.220358   1.00014227
 2456844.240790   0.99993515
 2456844.261222   0.99997648
 2456844.281654   0.99985915
 2456844.302085   0.99993505
 2456844.322517   1.00005340
 2456844.342949   0.99996545
 2456844.363381   0.99984812
 2456844.424676   0.99997797
 2456844.445107   0.99990284
 2456844.465539   0.99995581
 2456844.485971   1.00003312
 2456844.506403   1.00008894
 2456844.526834   1.00002067
 2456844.547266   0.99994389
 2456844.567698   0.99993563
 2456844.588129   1.00015272
 2456844.608561   0.99997933
 2456844.628993   1.00021966
 2456844.649425   0.99992425
 2456844.669856   0.99991824
 2456844.690288   0.99984430
 2456844.710720   1.00009316
 2456844.731152   1.00011232
 2456844.751583   0.99997462
 2456844.772015   1.00001342
 2456844.792447   0.99992736
 2456844.812878   0.99998829
 2456844.833310   1.00001306
 2456844.853742   0.99995417
 2456844.874174   0.99993107
 2456844.894605   0.99999834
 2456844.915037   0.99999492
 2456844.935469   1.00017980
 2456844.955901   1.00015437
 2456844.996764   1.00014066
 2456845.017196   1.00011572
 2456845.037627   0.99996495
 2456845.058059   1.00025134
 2456845.078491   1.00004966
 2456845.098923   1.00002985
 2456845.119354   1.00007490
 2456845.139786   1.00028033
 2456845.160218   1.00027378
 2456845.180650   1.00015444
 2456845.201081   0.99993819
 2456845.221513   0.99989288
 2456845.241945   1.00018363
 2456845.262376   1.00035746
 2456845.282808   1.00017106
 2456845.303240   1.00040925
 2456845.323671   1.00019109
 2456845.344103   1.00022695
 2456845.364535   1.00039956
 2456845.425830   0.99988280
 2456845.446262   0.99982442
 2456845.466694   0.99984510
 2456845.487125   1.00005414
 2456845.507557   0.99992009
 2456845.527989   0.99982676
 2456845.548420   0.99994542
 2456845.568852   1.00000789
 2456845.589284   0.99973504
 2456845.609716   0.99982618
 2456845.630147   0.99990703
 2456845.650579   1.00007386
 2456845.671011   0.99976593
 2456845.691443   0.99995683
 2456845.711874   0.99987210
 2456845.732306   1.00011983
 2456845.752738   1.00020698
 2456845.773169   0.99962038
 2456845.793601   0.99977707
 2456845.814033   0.99981404
 2456845.834465   0.99980293
 2456845.895760   0.99999597
 2456845.916191   1.00011496
 2456845.936623   1.00014387
 2456845.957055   1.00009276
 2456845.997918   0.99998640
 2456846.018350   1.00009619
 2456846.038782   1.00032852
 2456846.059213   1.00003306
 2456846.079645   0.99995336
 2456846.100077   0.99992165
 2456846.120508   0.99980490
 2456846.161372   1.00007581
 2456846.181804   0.99995241
 2456846.202235   0.99972459
 2456846.222667   1.00003315
 2456846.243099   1.00004850
 2456846.263531   1.00000893
 2456846.283962   0.99976249
 2456846.304394   0.99985621
 2456846.324826   1.00001015
 2456846.345257   1.00006069
 2456846.365689   1.00005853
 2456846.386121   1.00010112
 2456846.406553   1.00002005
 2456846.426984   1.00000963
 2456846.447416   0.99999133
 2456846.467848   1.00007295
 2456846.488279   0.99993742
 2456846.508711   0.99996392
 2456846.529143   1.00007182
 2456846.549574   1.00009980
 2456846.570006   1.00000811
 2456846.590438   1.00014047
 2456846.631301   0.99999485
 2456846.651733   0.99999244
 2456846.672165   0.99986797
 2456846.692596   0.99986195
 2456846.713028   0.99979784
 2456846.733460   1.00007317
 2456846.753892   0.99981743
 2456846.774323   0.99983040
 2456846.794755   0.99974199
 2456846.815187   0.99971593
 2456846.896914   0.99980211
 2456846.917345   1.00008354
 2456846.937777   0.99997765
 2456846.958209   1.00010468
 2456846.978640   1.00013353
 2456846.999072   0.99984836
 2456847.019504   0.99993315
 2456847.039936   1.00015875
 2456847.060367   1.00011518
 2456847.080799   0.99995770
 2456847.101231   1.00010679
 2456847.121662   0.99986021
 2456847.142094   1.00023045
 2456847.162526   1.00008813
 2456847.182958   0.99980910
 2456847.203389   1.00014960
 2456847.223821   0.99994068
 2456847.244253   0.99985612
 2456847.264684   1.00001774
 2456847.285116   0.99982293
 2456847.305548   0.99989038
 2456847.325979   0.99997374
 2456847.346411   0.99989359
 2456847.366843   0.99996546
 2456847.387274   0.99980169
 2456847.407706   0.99987426
 2456847.428138   0.99979653
 2456847.448570   1.00002318
 2456847.469001   1.00004710
 2456847.489433   0.99975581
 2456847.509865   1.00000437
 2456847.530296   0.99992161
 2456847.550728   0.99973377
 2456847.571160   1.00001768
 2456847.591592   1.00014033
 2456847.612023   1.00015804
 2456847.632455   1.00043020
 2456847.652887   1.00029500
 2456847.673318   1.00012970
 2456847.693750   1.00014698
 2456847.714182   1.00016123
 2456847.734614   1.00026205
 2456847.755045   1.00040895
 2456847.775477   0.99999916
 2456850.962821   1.00024564
 2456851.003685   1.00006085
 2456851.024116   1.00055581
 2456851.044548   1.00009148
 2456851.064980   1.00008968
 2456851.085411   1.00014652
 2456851.105843   1.00006239
 2456851.126275   1.00022413
 2456851.146707   1.00018064
 2456851.167138   1.00025541
 2456851.187570   1.00037175
 2456851.208002   1.00043418
 2456851.228433   0.99989858
 2456851.248865   1.00020049
 2456851.269297   1.00000745
 2456851.289728   1.00013709
 2456851.310160   1.00031007
 2456851.330592   0.99993556
 2456851.351023   1.00012403
 2456851.371455   0.99998651
 2456851.391887   0.99998879
 2456851.412319   1.00002815
 2456851.432750   0.99975789
 2456851.453182   0.99999877
 2456851.473614   0.99995508
 2456851.494045   0.99998123
 2456851.514477   0.99988428
 2456851.534908   0.99987763
 2456851.555340   0.99959231
 2456851.575772   0.99981117
 2456851.596204   0.99985147
 2456851.616635   0.99959696
 2456851.637067   0.99981772
 2456851.657499   0.99963880
 2456851.677930   0.99970052
 2456851.698362   0.99977669
 2456851.718794   0.99967358
 2456851.739225   0.99984853
 2456851.820952   1.00029278
 2456851.841384   1.00002594
 2456851.882247   1.00015885
 2456851.902679   1.00013638
 2456851.943542   1.00006815
 2456851.963974   1.00003741
 2456851.984406   1.00020430
 2456852.004837   1.00021349
 2456852.025269   0.99990924
 2456852.045701   0.99999676
 2456852.066132   0.99989253
 2456852.086564   1.00008785
 2456852.106996   0.99995878
 2456852.127427   1.00019124
 2456852.147859   1.00023898
 2456852.168291   1.00016707
 2456852.188722   1.00003405
 2456852.209154   0.99997249
 2456852.229586   0.99985396
 2456852.250017   1.00014701
 2456852.270449   1.00001675
 2456852.290881   0.99989603
 2456852.311312   0.99980988
 2456852.331744   0.99994471
 2456852.352176   1.00011304
 2456852.372608   1.00014519
 2456852.393039   0.99990986
 2456852.413471   1.00000243
 2456852.433903   1.00000467
 2456852.454334   0.99984065
 2456852.474766   1.00003416
 2456852.495198   0.99975601
 2456852.515629   0.99984325
 2456852.536061   1.00005303
 2456852.556493   0.99984766
 2456852.576924   0.99996595
 2456852.597356   0.99990931
 2456852.617788   0.99967446
 2456852.638219   0.99985323
 2456852.658651   0.99964433
 2456852.679083   0.99944547
 2456852.699514   0.99965681
 2456852.719946   0.99967215
 2456852.781241   1.00021854
 2456852.801673   1.00011400
 2456852.822105   1.00009961
 2456852.842536   1.00011708
 2456852.862968   1.00019938
 2456852.883400   1.00010448
 2456852.903831   1.00015457
 2456852.924263   1.00007494
 2456852.944695   1.00021853
 2456852.965126   1.00011955
 2456852.985558   1.00016501
 2456853.005990   0.99986689
 2456853.026421   1.00004532
 2456853.046853   0.99983324
 2456853.067285   1.00000684
 2456853.087716   1.00025619
 2456853.108148   1.00002189
 2456853.128580   1.00012713
 2456853.149011   0.99984405
 2456853.169443   0.99990146
 2456853.189875   1.00003066
 2456853.210306   1.00006958
 2456853.230738   1.00008156
 2456853.251170   0.99978925
 2456853.271601   0.99987167
 2456853.292033   0.99989963
 2456853.312465   0.99999875
 2456853.332896   1.00027152
 2456853.353328   1.00019881
 2456853.373760   0.99979806
 2456853.394191   1.00002566
 2456853.414623   1.00032538
 2456853.435055   1.00010457
 2456853.455486   1.00002227
 2456853.475918   1.00000000
 2456853.496350   0.99991422
 2456853.516782   1.00005515
 2456853.537213   1.00004885
 2456853.557645   0.99996891
 2456853.578077   0.99969430
 2456853.598508   0.99880704
 2456853.618940   0.99859535
 2456853.639372   0.99849445
 2456853.659803   0.99866469
 2456853.680235   0.99921392
 2456853.700667   1.00001708
 2456853.721098   1.00013622
 2456853.741530   0.99991584
 2456853.761962   0.99985137
 2456853.782393   0.99990352
 2456853.802825   1.00010755
 2456853.823257   1.00001834
 2456853.843688   0.99994342
 2456853.864120   1.00002283
 2456853.884552   1.00002608
 2456853.904983   1.00011692
 2456853.925415   0.99992762
 2456853.945847   0.99999495
 2456853.966278   1.00001250
 2456853.986710   0.99992063
 2456854.007142   1.00002072
 2456854.027573   0.99990540
 2456854.048005   1.00002940
 2456854.068437   1.00007977
 2456854.088868   1.00000111
 2456854.109300   1.00016643
 2456854.129732   0.99997251
 2456854.150163   0.99992417
 2456854.170595   0.99991171
 2456854.191027   0.99987665
 2456854.211458   1.00005092
 2456854.231890   1.00000138
 2456854.252322   0.99994071
 2456854.272753   0.99997259
 2456854.293185   1.00000602
 2456854.313617   1.00012202
 2456854.334048   1.00016305
 2456854.354480   0.99998258
 2456854.374912   0.99987511
 2456854.395344   0.99993973
 2456854.415775   0.99991775
 2456854.436207   1.00001614
 2456854.456639   1.00005267
 2456854.477070   0.99981178
 2456854.497502   0.99994657
 2456854.517934   0.99999944
 2456854.538365   1.00004848
 2456854.558797   1.00012293
 2456854.579229   0.99987758
 2456854.599660   1.00011632
 2456854.620092   1.00002305
 2456854.640524   0.99998288
 2456854.660955   1.00005695
 2456854.681387   0.99998331
 2456854.722250   1.00004643
 2456854.742682   0.99984476
 2456854.763114   1.00018980
 2456854.783545   0.99998541
 2456854.803977   0.99977601
 2456854.824409   0.99984550
 2456854.844840   0.99992753
 2456854.865272   0.99994679
 2456854.885704   0.99992643
 2456854.906135   1.00003042
 2456854.926567   0.99988908
 2456854.946999   1.00012955
 2456854.967430   0.99976130
 2456854.987862   1.00009162
 2456855.008294   1.00003188
 2456855.049157   1.00010558
 2456855.069589   1.00006719
 2456855.090020   0.99990276
 2456855.110452   1.00015086
 2456855.130884   1.00018875
 2456855.151315   1.00001488
 2456855.171747   1.00022405
 2456855.192179   0.99997586
 2456855.212610   1.00026171
 2456855.233042   1.00013938
 2456855.253474   1.00023563
 2456855.273905   1.00024586
 2456855.294337   1.00019914
 2456855.314769   1.00014345
 2456855.335200   0.99995955
 2456855.355632   1.00005113
 2456855.376064   0.99999610
 2456855.396495   1.00000606
 2456855.416927   1.00016636
 2456855.457790   0.99954727
 2456855.478222   0.99950251
 2456855.498654   0.99953464
 2456855.519085   0.99967769
 2456855.539517   0.99971508
 2456855.559949   0.99992083
 2456855.580380   0.99968602
 2456855.600812   0.99969241
 2456855.621244   0.99978593
 2456855.641676   0.99981643
 2456855.662107   0.99999446
 2456855.682539   0.99990069
 2456855.702971   0.99986557
 2456855.723402   1.00001354
 2456855.743834   0.99981351
 2456855.764266   0.99986093
 2456855.784697   1.00016145
 2456855.805129   1.00004387
 2456855.825561   1.00011120
 2456855.845992   1.00006359
 2456855.866424   0.99996531
 2456855.886856   0.99996742
 2456855.907287   1.00020470
 2456855.927719   1.00009199
 2456855.948151   1.00012772
 2456855.968582   1.00025337
 2456855.989014   1.00002201
 2456856.009446   1.00022255
 2456856.029877   1.00016830
 2456856.050309   1.00031649
 2456856.070741   0.99994665
 2456856.091172   1.00002609
 2456856.111604   1.00011458
 2456856.132036   1.00016593
 2456856.152467   1.00005780
 2456856.193331   0.99997711
 2456856.213762   1.00000000
 2456856.234194   1.00003361
 2456856.254626   0.99995408
 2456856.275057   0.99993373
 2456856.295489   0.99996579
 2456856.315921   1.00002354
 2456856.336352   0.99991658
 2456856.356784   1.00015192
 2456856.377216   1.00007448
 2456856.397647   0.99996544
 2456856.438511   0.99999967
 2456856.458942   1.00009165
 2456856.479374   1.00005059
 2456856.499806   1.00004386
 2456856.520237   1.00000000
 2456856.540669   0.99992701
 2456856.561101   0.99997728
 2456856.581532   0.99991222
 2456856.601964   1.00006532
 2456856.622396   0.99986230
 2456856.642827   0.99987380
 2456856.704122   0.99951188
 2456856.724554   0.99976684
 2456856.744986   1.00001038
 2456856.765417   1.00006683
 2456856.785849   0.99989701
 2456856.806281   0.99977089
 2456856.826712   0.99985421
 2456856.847144   0.99992970
 2456856.867576   1.00007053
 2456856.888007   1.00005753
 2456856.908439   0.99996408
 2456856.928871   0.99980239
 2456856.949302   1.00008862
 2456856.969734   0.99977826
 2456856.990166   0.99996386
 2456857.010597   0.99996352
 2456857.031029   1.00033401
 2456857.051461   1.00003525
 2456857.071892   0.99994256
 2456857.092324   1.00001340
 2456857.112756   0.99996639
 2456857.133187   0.99994262
 2456857.174051   1.00015543
 2456857.194482   0.99993426
 2456857.214914   0.99991883
 2456857.235346   1.00006295
 2456857.255777   1.00009782
 2456857.276209   1.00039918
 2456857.296641   1.00001239
 2456857.317072   1.00027516
 2456857.337504   1.00005017
 2456857.357936   1.00005125
 2456857.378367   1.00000391
 2456857.419231   0.99996915
 2456857.439662   1.00001922
 2456857.460094   0.99998978
 2456857.480526   1.00001760
 2456857.500957   1.00008565
 2456857.521389   1.00000000
 2456857.541821   1.00002206
 2456857.562252   1.00044671
 2456857.582684   0.99994553
 2456857.603116   0.99983646
 2456857.623547   0.99986087
 2456857.664411   1.00006770
 2456857.684842   0.99989393
 2456857.705274   0.99992029
 2456857.725706   0.99983873
 2456857.746137   0.99992069
 2456857.766569   0.99982746
 2456857.787001   1.00017906
 2456857.807432   0.99986388
 2456857.827864   1.00000959
 2456857.848296   0.99996519
 2456857.868727   0.99990355
 2456857.909591   0.99999569
 2456857.930022   1.00005226
 2456857.950454   0.99988245
 2456857.970886   1.00016993
 2456857.991317   0.99996313
 2456858.011749   1.00007165
 2456858.032181   1.00024243
 2456858.052612   1.00016041
 2456858.073044   1.00008855
 2456858.093476   1.00006461
 2456858.113907   0.99996665
 2456858.154771   0.99993242
 2456858.175202   1.00010090
 2456858.195634   0.99994503
 2456858.216066   1.00014527
 2456858.236497   1.00001109
 2456858.256929   0.99998872
 2456858.277361   1.00023759
 2456858.297792   1.00010763
 2456858.318224   1.00005961
 2456858.338656   0.99998743
 2456858.359087   0.99997916
 2456858.399951   0.99984653
 2456858.420382   0.99999413
 2456858.440814   0.99995855
 2456858.461246   0.99998248
 2456858.481677   1.00002040
 2456858.502109   1.00004733
 2456858.522541   0.99986758
 2456858.542972   0.99983348
 2456858.563404   0.99992905
 2456858.583836   1.00018469
 2456858.604267   1.00013546
 2456858.665562   0.99982725
 2456858.685994   0.99990023
 2456858.706426   0.99991601
 2456858.726857   0.99995412
 2456858.747289   1.00030679
 2456858.767721   0.99992373
 2456858.788152   0.99981723
 2456858.808584   1.00032754
 2456858.829016   1.00001708
 2456858.849447   1.00004969
 2456858.890311   0.99995672
 2456858.910742   1.00006223
 2456858.931174   1.00013372
 2456858.951606   1.00034880
 2456858.972037   1.00008331
 2456858.992469   0.99997235
 2456859.012901   1.00000000
 2456859.033332   1.00002257
 2456859.053764   0.99995629
 2456859.074196   1.00006325
 2456859.094627   1.00002802
 2456859.135491   0.99965500
 2456859.155922   0.99991705
 2456859.176354   0.99993379
 2456859.196786   0.99994154
 2456859.217217   1.00004634
 2456859.237649   1.00022349
 2456859.258081   1.00011548
 2456859.278512   0.99995684
 2456859.298944   1.00001501
 2456859.319376   1.00000650
 2456859.339807   0.99999642
 2456859.401102   0.99983637
 2456859.421534   0.99991763
 2456859.441966   0.99982145
 2456859.462397   0.99975038
 2456859.482829   0.99999919
 2456859.503261   0.99988462
 2456859.523692   1.00000031
 2456859.564556   1.00007978
 2456859.584987   0.99989395
 2456859.605419   1.00007459
 2456859.625851   0.99991847
 2456859.646282   1.00006417
 2456859.666714   0.99994807
 2456859.687146   1.00007428
 2456859.707577   1.00003667
 2456859.728009   1.00017954
 2456859.748441   1.00003523
 2456859.768872   0.99971870
 2456859.789304   0.99994692
 2456859.809736   1.00001423
 2456859.830167   1.00009307
 2456859.871031   1.00005200
 2456859.891462   1.00013403
 2456859.911894   1.00004575
 2456859.932326   1.00009608
 2456859.952757   0.99998267
 2456859.973189   0.99987538
 2456859.993621   1.00019578
 2456860.014052   0.99998922
 2456860.034484   1.00037317
 2456860.054916   1.00020780
 2456860.116211   1.00002665
 2456860.136642   1.00012584
 2456860.157074   1.00001684
 2456860.177505   0.99993529
 2456860.197937   0.99995294
 2456860.218369   1.00000767
 2456860.238800   0.99991880
 2456860.259232   1.00003636
 2456860.279664   1.00029973
 2456860.300095   1.00018262
 2456860.361391   0.99973681
 2456860.381822   0.99968385
 2456860.402254   0.99988623
 2456860.422686   1.00001508
 2456860.443117   1.00005460
 2456860.463549   0.99994981
 2456860.483980   0.99999490
 2456860.504412   1.00009396
 2456860.524844   0.99999205
 2456860.545276   1.00004254
 2456860.565707   0.99991015
 2456860.627002   0.99998708
 2456860.647434   0.99997814
 2456860.667866   0.99994562
 2456860.688297   1.00026720
 2456860.708729   0.99998085
 2456860.729161   0.99992534
 2456860.749592   1.00020050
 2456860.770024   1.00009719
 2456860.790455   0.99997283
 2456860.810887   1.00009279
 2456860.872182   0.99939962
 2456860.892614   0.99960091
 2456860.913045   0.99972938
 2456860.933477   1.00004467
 2456860.953909   1.00005159
 2456860.974340   0.99978643
 2456860.994772   0.99980119
 2456861.035636   0.99985487
 2456861.056067   0.99992683
 2456861.076499   1.00002299
 2456861.096930   0.99996125
 2456861.199089   0.99993407
 2456861.219520   1.00011633
 2456861.239952   1.00017190
 2456861.260384   0.99987759
 2456861.280815   0.99998205
 2456861.301247   0.99990077
 2456861.342110   0.99972316
 2456861.362542   1.00007145
 2456861.382974   1.00005322
 2456861.403405   1.00009943
 2456861.423837   1.00000000
 2456861.444269   1.00000691
 2456861.464700   1.00003113
 2456861.485132   1.00003164
 2456861.505564   0.99950011
 2456861.525995   0.99926418
 2456861.546427   0.99935195
 2456861.607722   0.99911568
 2456861.628154   0.99938079
 2456861.648586   1.00004454
 2456861.669017   0.99994055
 2456861.689449   1.00000000
 2456861.709880   1.00000203
 2456861.750744   1.00020370
 2456861.771175   1.00002847
 2456861.791607   1.00000000
 2456861.852902   0.99969850
 2456861.873334   0.99957007
 2456861.893765   0.99974110
 2456861.914197   0.99990691
 2456861.934629   0.99982284
 2456861.955060   0.99987500
 2456861.975492   0.99971516
 2456861.995924   0.99974865
 2456862.016355   1.00009982
 2456862.036787   0.99997321
 2456862.057219   1.00015425
 2456862.077650   0.99997927
 2456862.098082   1.00014311
 2456862.118514   1.00012776
 2456862.138945   0.99994104
 2456862.179809   1.00006870
 2456862.200240   1.00011222
 2456862.220672   1.00014795
 2456862.241104   1.00013319
 2456862.261535   1.00011156
 2456862.281967   1.00029637
 2456862.343262   0.99996076
 2456862.363694   0.99991810
 2456862.384125   0.99997334
 2456862.404557   0.99979336
 2456862.424989   1.00001832
 2456862.465852   0.99993964
 2456862.486284   1.00000293
 2456862.506715   0.99987909
 2456862.588442   0.99981296
 2456862.608874   1.00018106
 2456862.629305   0.99981042
 2456862.649737   1.00003527
 2456862.670169   1.00007165
 2456862.690600   1.00011495
 2456862.711032   1.00006128
 2456862.731464   1.00008562
 2456862.751895   0.99991967
 2456862.772327   1.00018364
 2456862.833622   0.99983236
 2456862.854054   0.99996153
 2456862.874485   1.00011672
 2456862.894917   1.00007285
 2456862.915349   0.99984974
 2456862.935780   1.00025476
 2456862.956212   1.00000281
 2456862.976644   0.99991423
 2456862.997075   1.00004275
 2456863.017507   0.99994105
 2456863.078802   0.99960137
 2456863.099234   0.99967393
 2456863.119665   0.99998316
 2456863.140097   0.99975135
 2456863.160529   0.99979385
 2456863.180960   0.99986551
 2456863.201392   0.99991430
 2456863.221824   1.00000992
 2456863.242255   0.99991186
 2456863.283119   1.00002235
 2456863.303550   0.99980624
 2456863.323982   1.00000206
 2456863.344414   1.00002806
 2456863.364845   0.99983861
 2456863.385277   0.99994199
 2456863.405709   1.00012504
 2456863.426140   1.00001027
 2456863.446572   0.99984768
 2456863.467004   1.00016712
 2456863.487435   1.00020641
 2456863.507867   1.00007416
 2456863.548730   1.00008862
 2456863.569162   1.00010803
 2456863.589594   1.00005226
 2456863.610025   1.00015927
 2456863.630457   0.99997315
 2456863.650889   0.99889435
 2456863.671320   0.99868257
 2456863.691752   0.99853802
 2456863.712184   0.99873556
 2456863.732615   0.99927696
 2456863.753047   1.00024343
 2456863.793910   1.00000000
 2456863.814342   0.99995032
 2456863.834774   1.00007630
 2456863.855205   1.00006332
 2456863.875637   1.00013451
 2456863.896069   1.00009568
 2456863.916500   1.00005226
 2456863.936932   1.00013837
 2456863.957364   1.00056488
 2456863.977795   1.00016867
 2456863.998227   1.00019665
 2456864.039090   0.99992113
 2456864.059522   0.99987093
 2456864.079954   1.00003880
 2456864.100385   1.00000000
 2456864.120817   0.99993923
 2456864.141249   1.00000000
 2456864.161680   1.00010029
 2456864.182112   1.00001581
 2456864.202544   1.00010885
 2456864.222975   0.99994417
 2456864.243407   0.99998459
 2456864.284270   0.99985173
 2456864.304702   0.99981503
 2456864.325134   0.99988504
 2456864.345565   0.99991726
 2456864.365997   1.00000000
 2456864.386429   0.99985466
 2456864.406860   0.99984245
 2456864.427292   0.99994012
 2456864.447724   1.00000000
 2456864.468155   1.00008353
 2456864.488587   1.00003644
 2456864.549882   0.99988414
 2456864.570314   0.99973876
 2456864.611177   1.00002514
 2456864.631609   1.00013175
 2456864.652040   1.00018363
 2456864.672472   1.00042640
 2456864.692904   1.00029944
 2456864.713336   1.00017250
 2456864.733767   1.00013790
 2456864.774631   0.99991403
 2456864.795062   0.99995461
 2456864.815494   0.99995747
 2456864.835926   1.00006736
 2456864.856357   1.00011098
 2456864.876789   1.00018572
 2456864.897221   1.00003622
 2456864.917652   0.99988029
 2456864.938084   1.00002675
 2456864.958516   1.00000797
 2456864.978947   0.99999624
 2456865.019811   0.99980414
 2456865.040242   0.99995873
 2456865.060674   1.00000376
 2456865.081106   1.00002189
 2456865.101537   0.99991113
 2456865.121969   0.99998404
 2456865.142401   1.00009257
 2456865.162832   0.99999498
 2456865.183264   1.00005815
 2456865.203696   1.00009536
 2456865.224127   1.00005144
 2456865.305854   0.99966613
 2456865.326286   0.99980551
 2456865.346717   0.99971631
 2456865.367149   0.99974147
 2456865.387581   0.99989452
 2456865.408012   1.00001217
 2456865.428444   0.99973816
 2456865.448876   1.00004238
 2456865.489739   0.99996089
 2456865.510171   0.99998861
 2456865.530602   0.99989064
 2456865.551034   1.00002068
 2456865.571466   0.99986630
 2456865.591897   0.99994587
 2456865.612329   0.99989327
 2456865.632761   1.00020084
 2456865.653192   1.00008015
 2456865.673624   1.00014473
 2456865.694056   1.00025497
 2456865.714487   1.00019018
 2456865.755351   0.99994232
 2456865.775782   0.99989689
 2456865.796214   0.99986880
 2456865.816646   0.99985459
 2456865.837077   0.99993948
 2456865.857509   0.99999721
 2456865.877941   1.00018289
 2456865.898373   1.00015157
 2456865.918804   0.99999541
 2456865.939236   1.00015604
 2456865.959667   1.00005946
 2456866.000531   0.99999839
 2456866.020962   0.99987322
 2456866.041394   0.99995304
 2456866.061826   1.00000227
 2456866.082257   0.99987114
 2456866.102689   1.00016451
 2456866.123121   1.00012066
 2456866.143552   1.00005949
 2456866.163984   1.00002223
 2456866.184416   1.00020238
 2456866.204847   0.99992600
 2456866.266143   0.99999665
 2456866.286574   0.99993470
 2456866.327438   0.99989076
 2456866.347869   0.99998718
 2456866.368301   1.00001040
 2456866.388733   1.00009632
 2456866.409164   1.00003995
 2456866.531754   1.00013400
 2456866.552186   1.00003125
 2456866.572618   1.00018589
 2456866.593049   1.00004712
 2456866.613481   0.99987103
 2456866.633913   1.00013569
 2456866.654344   1.00005831
 2456866.674776   0.99998074
 2456866.695208   1.00012727
 2456866.736071   1.00030103
 2456866.756503   1.00000687
 2456866.776934   1.00001058
 2456866.797366   1.00021460
 2456866.817798   1.00014552
 2456866.838229   0.99992923
 2456866.879093   0.99995458
 2456866.899524   0.99980183
 2456866.919956   0.99981457
 2456866.940388   1.00005386
 2456866.981251   0.99981977
 2456867.001683   0.99986377
 2456867.022115   0.99985723
 2456867.042546   0.99991667
 2456867.062978   0.99977182
 2456867.083410   0.99997215
 2456867.103841   0.99969019
 2456867.124273   0.99997652
 2456867.144705   1.00004211
 2456867.165136   0.99991040
 2456867.185568   0.99996569
 2456867.246863   1.00008602
 2456867.267295   1.00000842
 2456867.287726   1.00009491
 2456867.308158   1.00000000
 2456867.328590   1.00009090
 2456867.349021   1.00006871
 2456867.369453   1.00019367
 2456867.389885   1.00001680
 2456867.410316   0.99985559
 2456867.430748   1.00004045
 2456867.471611   1.00012440
 2456867.492043   0.99993938
 2456867.512475   1.00013633
 2456867.532906   0.99997255
 2456867.553338   1.00000000
 2456867.573770   1.00007380
 2456867.594202   0.99995617
 2456867.614633   0.99984503
 2456867.635065   0.99995400
 2456867.655497   0.99990597
 2456867.675928   0.99990778
 2456867.757655   1.00002394
 2456867.778087   1.00009985
 2456867.798518   1.00009677
 2456867.818950   1.00000349
 2456867.839382   1.00013241
 2456867.859813   0.99990954
 2456867.880245   0.99999282
 2456867.900677   1.00028191
 2456867.921108   1.00014174
 2456867.982403   1.00007165
 2456868.002835   0.99997769
 2456868.023267   1.00006411
 2456868.043698   1.00013233
 2456868.064130   1.00008355
 2456868.084562   1.00010760
 2456868.104993   1.00007697
 2456868.125425   0.99987725
 2456868.145857   0.99993943
 2456868.166288   0.99979661
 2456868.207152   1.00003755
 2456868.227584   0.99991508
 2456868.248015   1.00010931
 2456868.268447   0.99991448
 2456868.288879   0.99995459
 2456868.309310   1.00003910
 2456868.329742   0.99996464
 2456868.350174   0.99985991
 2456868.370605   0.99971316
 2456868.391037   0.99987210
 2456868.411469   0.99990971
 2456868.472764   1.00008141
 2456868.493195   0.99989521
 2456868.513627   0.99997153
 2456868.534059   1.00017922
 2456868.554491   0.99980114
 2456868.574922   0.99996307
 2456868.595354   0.99984027
 2456868.615786   1.00033230
 2456868.636217   0.99990472
 2456868.656649   1.00000335
 2456868.697512   1.00005022
 2456868.717944   0.99991847
 2456868.738376   1.00020796
 2456868.758807   1.00006847
 2456868.779239   1.00008319
 2456868.799671   1.00010590
 2456868.820102   1.00016161
 2456868.840534   0.99998054
 2456868.860966   1.00008032
 2456868.881397   0.99997990
 2456868.901829   1.00008313
 2456868.942692   1.00009180
 2456868.963124   1.00004468
 2456868.983556   0.99999952
 2456869.003988   1.00001511
 2456869.024419   1.00005682
 2456869.044851   0.99991833
 2456869.065283   1.00001577
 2456869.085714   0.99996582
 2456869.106146   1.00021545
 2456869.126578   1.00005631
 2456869.147009   0.99982771
 2456869.187873   0.99990064
 2456869.208304   0.99997614
 2456869.228736   0.99991149
 2456869.249168   0.99988400
 2456869.269599   0.99993259
 2456869.290031   0.99998781
 2456869.310463   0.99992763
 2456869.330894   1.00001480
 2456869.351326   1.00010961
 2456869.371758   0.99999419
 2456869.453484   1.00007973
 2456869.473916   0.99988994
 2456869.494348   0.99995970
 2456869.514780   1.00003327
 2456869.535211   0.99986091
 2456869.555643   0.99977977
 2456869.576075   0.99987443
 2456869.596506   1.00020152
 2456869.616938   0.99999934
 2456869.637370   0.99999645
 2456869.678233   1.00013613
 2456869.698665   0.99998235
 2456869.719097   1.00007787
 2456869.739528   1.00016890
 2456869.759960   1.00002589
 2456869.780392   1.00001792
 2456869.800823   1.00000387
 2456869.821255   0.99991198
 2456869.862118   1.00009646
 2456869.882550   1.00008701
 2456869.923413   0.99989501
 2456869.943845   1.00004925
 2456869.964277   0.99997607
 2456869.984708   1.00002120
 2456870.005140   0.99983714
 2456870.025572   1.00021748
 2456870.046003   0.99988686
 2456870.066435   0.99991285
 2456870.086867   0.99993572
 2456870.107299   1.00001617
 2456870.127730   0.99998067
 2456870.168594   1.00010497
 2456870.189025   0.99994271
 2456870.209457   0.99998843
 2456870.229889   1.00006481
 2456870.250320   1.00011733
 2456870.270752   1.00000507
 2456870.291184   1.00001538
 2456870.311616   0.99991519
 2456870.332047   0.99980509
 2456870.352479   0.99987311
 2456870.372911   0.99987124
 2456870.434206   0.99993853
 2456870.454637   1.00007809
 2456870.475069   0.99990285
 2456870.495501   0.99991128
 2456870.515932   1.00006069
 2456870.556796   0.99991402
 2456870.597659   1.00004408
 2456870.618091   1.00008184
 2456870.658954   1.00017613
 2456870.679386   1.00016658
 2456870.699818   1.00002179
 2456870.720249   0.99951097
 2456870.740681   0.99945091
 2456870.761113   0.99907129
 2456870.781544   0.99920922
 2456870.801976   0.99933730
 2456870.822408   0.99950465
 2456870.842839   0.99943549
 2456870.863271   0.99979222
 2456870.904134   0.99997101
 2456870.924566   1.00002960
 2456870.944998   0.99988275
 2456870.965430   0.99998360
 2456870.985861   1.00024449
 2456871.006293   1.00013796
 2456871.026725   0.99998600
 2456871.047156   1.00013966
 2456871.067588   0.99991001
 2456871.088020   0.99984021
 2456871.149315   1.00013293
 2456871.169746   1.00004083
 2456871.190178   0.99988922
 2456871.210610   1.00010900
 2456871.231041   1.00001161
 2456871.251473   1.00000320
 2456871.271905   0.99999840
 2456871.292337   0.99999662
 2456871.312768   1.00009958
 2456871.333200   0.99985623
 2456871.374063   0.99987216
 2456871.394495   1.00010328
 2456871.414927   1.00005622
 2456871.435358   0.99989297
 2456871.455790   0.99979154
 2456871.476222   0.99995529
 2456871.496654   0.99984308
 2456871.517085   0.99982311
 2456871.537517   1.00011088
 2456871.557949   0.99987152
 2456871.578380   1.00018892
 2456871.598812   1.00001093
 2456871.639675   1.00008178
 2456871.660107   1.00020619
 2456871.680539   0.99989173
 2456871.700971   0.99994766
 2456871.721402   0.99990449
 2456871.741834   1.00007116
 2456871.762266   0.99999964
 2456871.782697   1.00005882
 2456871.803129   1.00038749
 2456871.823561   0.99993378
 2456871.843993   1.00001736
 2456871.884856   0.99984157
 2456871.905288   0.99990939
 2456871.925719   1.00011516
 2456871.946151   1.00005194
 2456871.966583   0.99992204
 2456871.987014   0.99994697
 2456872.007446   0.99997040
 2456872.027878   0.99998218
 2456872.048309   1.00005299
 2456872.068741   0.99985595
 2456872.130036   1.00002728
 2456872.150468   0.99989897
 2456872.170900   0.99986302
 2456872.191331   1.00004330
 2456872.211763   1.00003173
 2456872.232195   0.99995379
 2456872.252626   1.00016961
 2456872.273058   0.99997250
 2456872.293490   1.00000773
 2456872.313922   1.00000187
 2456872.334353   1.00013167
 2456872.395648   1.00004001
 2456872.416080   0.99997517
 2456872.436512   0.99990215
 2456872.456944   1.00000343
 2456872.477375   0.99994576
 2456872.497807   1.00003544
 2456872.518239   1.00019857
 2456872.538670   1.00006237
 2456872.559102   0.99994585
 2456872.599965   1.00003457
 2456872.620397   1.00028411
 2456872.640829   0.99998115
 2456872.661260   0.99995665
 2456872.681692   0.99986421
 2456872.702124   1.00005510
 2456872.722555   1.00053404
 2456872.742987   1.00029037
 2456872.763419   0.99994823
 2456872.783851   1.00000784
 2456872.804282   1.00001071
 2456872.824714   0.99998886
 2456872.865577   1.00010463
 2456872.886009   0.99991734
 2456872.906441   0.99992735
 2456872.926873   0.99989725
 2456872.947304   0.99995151
 2456872.967736   1.00006183
 2456872.988168   0.99983779
 2456873.008599   1.00002551
 2456873.029031   1.00011910
 2456873.049463   0.99997055
 2456873.069895   0.99997908
 2456873.110758   0.99997029
 2456873.131190   1.00008291
 2456873.151621   1.00000361
 2456873.172053   0.99992489
 2456873.192485   0.99999406
 2456873.212916   0.99986175
 2456873.233348   0.99997385
 2456873.253780   1.00007962
 2456873.274212   1.00006353
 2456873.294643   0.99997105
 2456873.315075   1.00006825
 2456873.355938   1.00002008
 2456873.376370   1.00003763
 2456873.396802   1.00000948
 2456873.417234   1.00008987
 2456873.437665   0.99992796
 2456873.458097   1.00007198
 2456873.478529   1.00001856
 2456873.498960   0.99999228
 2456873.519392   0.99997670
 2456873.539824   1.00005281
 2456873.560256   0.99999052
 2456873.601119   0.99995876
 2456873.621551   0.99982190
 2456873.641982   0.99988552
 2456873.662414   1.00037034
 2456873.682846   1.00010644
 2456873.703277   0.99899864
 2456873.723709   0.99860594
 2456873.744141   0.99884832
 2456873.764573   0.99889072
 2456873.785004   0.99898509
 2456873.846299   0.99993763
 2456873.866731   1.00025609
 2456873.887163   1.00017629
 2456873.907595   1.00002497
 2456873.928026   1.00010055
 2456873.948458   1.00001453
 2456873.968890   0.99993669
 2456873.989321   0.99999438
 2456874.009753   1.00012673
 2456874.030185   1.00001499
 2456874.050616   0.99986636
 2456874.091480   1.00003789
 2456874.111912   0.99989714
 2456874.152775   1.00002773
 2456874.173207   1.00008827
 2456874.193639   0.99988765
 2456874.214070   0.99987905
 2456874.234502   1.00003126
 2456874.254934   0.99986350
 2456874.275365   0.99994023
 2456874.295797   0.99983696
 2456874.377524   1.00011679
 2456874.397956   1.00004157
 2456874.418387   0.99972652
 2456874.438819   0.99993069
 2456874.459251   1.00024388
 2456874.479683   1.00002330
 2456874.500114   1.00022172
 2456874.520546   1.00021411
 2456874.540978   1.00000327
 2456874.561409   1.00008468
 2456874.581841   1.00027616
 2456874.602273   0.99999103
 2456874.622705   0.99989021
 2456874.643136   1.00003817
 2456874.663568   1.00008633
 2456874.684000   1.00014510
 2456874.704431   0.99985713
 2456874.765726   0.99991844
 2456874.786158   0.99995812
 2456874.827022   1.00001454
 2456874.847453   0.99982656
 2456874.867885   1.00000644
 2456874.888317   0.99986093
 2456874.908749   1.00000218
 2456874.929180   1.00020646
 2456874.949612   1.00014080
 2456874.970044   1.00010880
 2456874.990475   1.00009951
 2456875.010907   0.99992180
 2456875.031339   0.99994602
 2456875.072202   1.00009355
 2456875.092634   1.00020251
 2456875.113066   0.99982172
 2456875.133497   1.00001549
 2456875.153929   0.99998867
 2456875.174361   0.99995144
 2456875.194793   0.99986826
 2456875.215224   0.99997803
 2456875.235656   1.00000991
 2456875.256088   0.99997313
 2456875.337815   1.00002815
 2456875.358246   0.99997307
 2456875.378678   0.99983397
 2456875.399110   1.00013020
 2456875.419541   0.99995841
 2456875.439973   0.99998843
 2456875.460405   0.99991174
 2456875.480837   0.99998193
 2456875.501268   0.99988016
 2456875.521700   0.99992921
 2456875.542132   0.99976389
 2456875.562564   0.99998089
 2456875.582995   1.00012980
 2456875.603427   1.00008528
 2456875.623859   1.00009815
 2456875.644290   1.00016685
 2456875.664722   1.00013945
 2456875.685154   0.99999884
 2456875.705586   1.00004126
 2456875.726017   1.00019510
 2456875.746449   1.00010599
 2456875.766881   1.00004087
 2456875.828176   0.99999384
 2456875.848608   1.00010842
 2456875.869039   1.00012783
 2456875.889471   0.99991184
 2456875.909903   1.00005350
 2456875.930335   1.00021999
 2456875.950766   1.00001514
 2456875.971198   0.99999661
 2456875.991630   1.00003491
 2456876.012061   0.99987763
 2456876.073357   0.99996668
 2456876.093788   1.00004311
 2456876.114220   0.99992215
 2456876.134652   0.99987986
 2456876.155084   0.99977314
 2456876.175515   0.99986893
 2456876.195947   0.99988440
 2456876.216379   0.99995249
 2456876.257242   0.99997372
 2456876.318537   1.00017627
 2456876.338969   0.99994885
 2456876.359401   0.99976061
 2456876.379833   0.99995190
 2456876.400264   1.00014648
 2456876.420696   1.00020766
 2456876.441128   1.00008255
 2456876.461559   0.99994277
 2456876.481991   1.00013470
 2456876.502423   1.00009061
 2456876.543286   0.99994756
 2456876.563718   1.00014292
 2456876.584150   0.99991149
 2456876.604582   1.00018307
 2456876.625013   1.00000000
 2456876.645445   1.00031610
 2456876.665877   1.00001997
 2456876.686309   0.99995171
 2456876.706740   1.00004467
 2456876.727172   1.00021704
 2456876.747604   1.00020813
 2456876.788467   0.99968963
 2456876.808899   1.00008764
 2456876.849762   0.99984836
 2456876.870194   0.99992047
 2456876.890626   0.99990729
 2456876.911058   0.99989586
 2456876.951921   0.99999398
 2456876.972353   1.00012454
 2456876.992785   1.00012101
 2456877.033648   1.00016709
 2456877.054080   1.00012839
 2456877.074511   0.99988395
 2456877.094943   1.00002626
 2456877.115375   1.00015989
 2456877.135807   0.99998389
 2456877.156238   0.99991662
 2456877.176670   0.99998413
 2456877.197102   1.00005909
 2456877.217534   1.00011369
 2456877.278829   0.99977085
 2456877.299260   0.99989260
 2456877.319692   0.99989970
 2456877.340124   1.00000007
 2456877.360556   1.00006344
 2456877.380987   1.00022770
 2456877.401419   0.99985941
 2456877.421851   0.99985331
 2456877.442283   0.99989852
 2456877.462714   1.00000000
 2456877.524010   1.00007873
 2456877.585305   0.99985035
 2456877.605737   0.99988231
 2456877.626168   1.00006411
 2456877.646600   0.99986722
 2456877.667032   1.00000000
 2456877.687463   0.99984022
 2456877.728327   0.99991416
 2456877.748759   1.00004065
 2456877.769190   0.99997366
 2456877.789622   0.99990215
 2456877.810054   1.00013589
 2456877.830486   1.00002201
 2456877.850917   1.00008319
 2456877.871349   0.99988826
 2456877.891781   1.00012794
 2456877.912213   1.00007318
 2456877.932644   1.00003495
 2456877.953076   0.99996562
 2456877.973508   1.00009889
 2456878.014371   0.99984146
 2456878.034803   0.99979117
 2456878.055235   0.99989737
 2456878.075667   1.00010694
 2456878.096098   1.00011823
 2456878.116530   0.99989847
 2456878.136962   1.00002817
 2456878.157394   1.00011181
 2456878.177825   1.00002638
 2456878.198257   0.99997560
 2456878.218689   0.99998176
 2456878.279984   1.00010874
 2456878.320848   1.00015877
 2456878.341279   0.99999624
 2456878.361711   0.99988154
 2456878.382143   1.00001396
 2456878.402574   0.99996327
 2456878.423006   1.00016622
 2456878.443438   0.99986535
 2456878.463870   1.00000089
 2456878.525165   0.99985493
 2456878.545597   0.99981659
 2456878.566028   0.99982380
 2456878.586460   0.99980833
 2456878.606892   1.00029008
 2456878.627324   1.00008327
 2456878.647756   1.00039145
 2456878.668187   0.99985964
 2456878.688619   0.99994406
 2456878.709051   1.00015864
 2456878.729482   1.00033211
 2456878.749914   1.00028432
 2456878.770346   1.00009565
 2456878.790778   0.99999074
 2456878.811209   0.99996476
 2456878.831641   0.99991880
 2456878.852073   0.99985553
 2456878.872505   1.00007749
 2456878.892936   1.00001449
 2456878.913368   0.99999203
 2456878.933800   0.99998180
 2456878.954232   1.00019486
 2456878.995095   0.99980976
 2456879.015527   1.00006907
 2456879.035959   1.00008119
 2456879.056390   0.99997484
 2456879.076822   0.99996505
 2456879.097254   1.00007163
 2456879.117686   0.99993953
 2456879.138117   0.99986313
 2456879.158549   1.00005228
 2456879.178981   1.00013820
 2456879.199413   0.99995809
 2456879.219844   1.00060849
 2456879.260708   0.99992350
 2456879.281140   0.99980744
 2456879.301572   1.00006953
 2456879.322003   0.99998748
 2456879.342435   0.99989827
 2456879.362867   0.99996007
 2456879.383298   1.00015924
 2456879.403730   0.99993988
 2456879.424162   0.99988840
 2456879.444594   0.99999155
 2456879.485457   0.99993835
 2456879.505889   1.00008819
 2456879.526321   1.00004432
 2456879.546753   0.99977990
 2456879.567184   0.99992671
 2456879.587616   1.00012203
 2456879.628480   1.00002641
 2456879.648911   1.00009631
 2456879.669343   0.99988469
 2456879.689775   1.00030519
 2456879.730638   0.99996666
 2456879.751070   1.00004382
 2456879.771502   1.00008523
 2456879.791934   1.00007918
 2456879.812365   1.00020053
 2456879.832797   0.99997043
 2456879.853229   1.00010025
 2456879.873661   1.00000916
 2456879.894092   0.99999455
 2456879.914524   0.99989384
 2456879.934956   1.00009403
 2456879.996251   1.00000717
 2456880.016683   0.99987883
 2456880.037115   1.00003468
 2456880.057546   1.00003657
 2456880.077978   1.00005111
 2456880.098410   0.99998607
 2456880.118842   1.00009183
 2456880.139273   0.99994188
 2456880.159705   0.99994801
 2456880.180137   0.99996511
 2456880.241432   0.99991708
 2456880.261864   0.99977422
 2456880.282296   0.99998108
 2456880.302728   0.99983141
 2456880.323159   1.00000000
 2456880.343591   1.00016253
 2456880.364023   0.99991317
 2456880.384455   0.99994664
 2456880.404887   1.00000197
 2456880.425318   1.00014731
 2456880.486613   0.99996737
 2456880.507045   0.99978979
 2456880.527477   0.99995771
 2456880.547909   1.00037859
 2456880.568341   1.00026185
 2456880.588772   1.00019223
 2456880.609204   0.99999478
 2456880.629636   0.99980598
 2456880.650068   0.99995193
 2456880.670499   1.00011582
 2456880.690931   1.00009195
 2456880.711363   1.00009607
 2456880.731795   1.00008280
 2456880.752226   0.99980701
 2456880.772658   0.99994733
 2456880.793090   1.00003303
 2456880.813522   1.00002044
 2456880.833953   1.00016881
 2456880.854385   1.00000303
 2456880.874817   1.00010262
 2456880.895249   1.00021952
 2456880.915681   1.00025103
 2456880.956544   1.00010410
 2456880.976976   0.99981814
 2456880.997408   1.00013036
 2456881.017839   1.00004189
 2456881.038271   0.99996421
 2456881.058703   1.00001044
 2456881.079135   0.99980326
 2456881.099567   0.99988653
 2456881.119998   0.99995720
 2456881.160862   1.00018554
 2456881.181294   0.99999035
 2456881.201725   0.99995352
 2456881.222157   1.00002777
 2456881.242589   0.99984545
 2456881.263021   0.99999423
 2456881.283453   0.99985516
 2456881.303884   1.00010334
 2456881.324316   0.99992613
 2456881.344748   0.99991503
 2456881.365180   1.00001007
 2456881.385611   1.00007474
 2456881.406043   0.99994958
 2456881.446907   0.99987362
 2456881.467338   0.99993542
 2456881.487770   0.99986105
 2456881.508202   0.99995637
 2456881.528634   1.00001658
 2456881.549065   1.00004124
 2456881.569497   0.99999356
 2456881.589929   0.99997022
 2456881.610361   1.00000000
 2456881.630793   1.00013261
 2456881.651224   0.99992714
 2456881.712520   1.00001832
 2456881.732952   1.00006619
 2456881.753383   1.00017622
 2456881.773815   0.99983744
 2456881.794247   1.00011338
 2456881.814679   1.00002500
 2456881.835110   1.00001339
 2456881.855542   1.00001468
 2456881.875974   1.00003844
 2456881.896406   1.00009726
 2456881.916837   1.00008402
 2456881.937269   0.99992833
 2456881.957701   1.00007084
 2456881.978133   0.99999768
 2456881.998565   0.99992100
 2456882.018996   0.99995227
 2456882.039428   0.99988061
 2456882.059860   1.00003026
 2456882.080292   0.99990956
 2456882.100724   0.99994282
 2456882.121155   0.99992100
 2456882.141587   1.00000801
 2456882.202882   1.00033277
 2456882.223314   1.00052500
 2456882.243746   0.99981445
 2456882.264178   0.99989558
 2456882.284610   0.99995094
 2456882.305041   0.99982468
 2456882.325473   1.00004348
 2456882.345905   1.00015524
 2456882.366337   0.99980820
 2456882.386769   1.00023386
 2456882.407200   0.99992246
 2456882.427632   1.00022330
 2456882.448064   1.00021401
 2456882.468496   1.00011264
 2456882.488927   0.99999609
 2456882.509359   0.99994019
 2456882.529791   1.00008770
 2456882.550223   1.00002427
 2456882.570655   1.00035358
 2456882.591086   1.00010739
 2456882.611518   1.00022471
 2456882.631950   0.99990575
 2456882.672814   1.00001677
 2456882.693245   1.00004957
 2456882.713677   0.99982873
 2456882.734109   1.00008831
 2456882.754541   1.00006312
 2456882.774972   0.99986829
 2456882.795404   0.99996096
 2456882.815836   0.99986654
 2456882.836268   0.99994526
 2456882.856700   0.99990799
 2456882.877131   1.00026223
 2456882.917995   0.99999141
 2456882.938427   1.00001039
 2456882.958859   1.00005954
 2456882.979290   1.00000430
 2456882.999722   1.00016011
 2456883.020154   1.00010157
 2456883.040586   1.00003384
 2456883.061018   0.99987992
 2456883.081449   0.99982957
 2456883.101881   0.99999857
 2456883.122313   1.00000620
 2456883.163176   1.00004809
 2456883.183608   0.99987955
 2456883.204040   0.99985900
 2456883.224472   0.99988583
 2456883.244904   1.00006943
 2456883.265336   0.99993115
 2456883.285767   0.99977121
 2456883.326631   1.00009152
 2456883.347063   0.99999527
 2456883.367494   0.99994792
 2456883.408358   0.99998236
 2456883.428790   0.99998363
 2456883.449222   1.00004353
 2456883.469653   0.99986290
 2456883.490085   0.99990736
 2456883.510517   0.99990362
 2456883.530949   1.00010868
 2456883.551381   1.00002624
 2456883.571812   1.00014495
 2456883.592244   1.00003741
 2456883.612676   1.00012730
 2456883.653540   0.99998604
 2456883.673971   1.00000297
 2456883.694403   1.00004061
 2456883.714835   1.00008121
 2456883.735267   1.00016916
 2456883.755698   0.99892927
 2456883.776130   0.99846557
 2456883.796562   0.99855430
 2456883.816994   0.99871501
 2456883.837426   0.99886528
 2456883.857858   0.99992202
 2456883.919153   0.99996641
 2456883.939585   0.99979350
 2456883.960017   1.00020910
 2456883.980448   1.00061415
 2456884.000880   1.00007652
 2456884.021312   0.99997001
 2456884.041744   0.99996643
 2456884.062176   1.00011260
 2456884.082607   0.99983374
 2456884.103039   0.99992821
 2456884.164335   1.00012717
 2456884.184766   1.00048828
 2456884.205198   1.00015002
 2456884.225630   1.00017688
 2456884.246062   0.99981071
 2456884.266494   0.99973560
 2456884.286925   1.00003796
 2456884.307357   1.00016747
 2456884.327789   0.99987042
 2456884.348221   1.00020947
 2456884.368653   0.99985829
 2456884.389084   0.99989248
 2456884.409516   1.00008190
 2456884.429948   1.00013265
 2456884.450380   0.99983767
 2456884.470812   1.00010951
 2456884.491244   1.00012605
 2456884.511675   0.99993862
 2456884.532107   0.99979483
 2456884.552539   1.00009572
 2456884.572971   1.00006240
 2456884.593403   0.99989557
 2456884.634266   1.00020463
 2456884.654698   1.00025859
 2456884.675130   0.99995004
 2456884.695562   0.99986639
 2456884.715993   0.99996652
 2456884.736425   1.00004690
 2456884.756857   1.00005377
 2456884.777289   1.00003630
 2456884.797721   0.99989438
 2456884.818152   1.00001142
 2456884.838584   1.00019954
 2456884.879448   0.99995722
 2456884.899880   1.00037466
 2456884.920312   1.00015147
 2456884.940743   0.99994678
 2456884.961175   0.99998975
 2456884.981607   0.99999459
 2456885.002039   0.99994710
 2456885.022470   0.99999091
 2456885.042902   1.00013955
 2456885.063334   1.00009957
 2456885.083766   0.99997534
 2456885.124630   0.99989351
 2456885.145061   0.99996118
 2456885.165493   0.99986264
 2456885.185925   1.00002305
 2456885.206357   0.99995341
 2456885.226789   0.99993970
 2456885.247220   1.00003738
 2456885.288084   0.99996116
 2456885.308516   0.99998159
 2456885.328948   1.00000000
 2456885.390243   0.99988879
 2456885.410675   0.99995803
 2456885.431107   0.99987701
 2456885.451539   1.00012599
 2456885.471971   0.99999793
 2456885.492402   1.00004345
 2456885.512834   1.00004647
 2456885.533266   0.99989527
 2456885.553698   1.00000358
 2456885.574130   1.00000116
 2456885.614993   1.00003389
 2456885.635425   1.00000878
 2456885.655857   1.00014185
 2456885.676289   0.99987199
 2456885.696721   1.00001345
 2456885.717152   0.99999689
 2456885.737584   1.00007124
 2456885.758016   1.00000688
 2456885.778448   0.99995925
 2456885.798880   1.00009449
 2456885.819311   0.99999222
 2456885.860175   1.00005304
 2456885.880607   1.00012245
 2456885.901039   1.00012265
 2456885.921471   1.00007725
 2456885.941902   0.99992063
 2456885.962334   1.00002290
 2456885.982766   1.00009487
 2456886.003198   1.00027830
 2456886.023630   0.99994148
 2456886.044062   0.99994356
 2456886.064493   1.00003541
 2456886.125789   0.99993057
 2456886.146221   0.99976069
 2456886.166652   0.99931785
 2456886.187084   0.99933648
 2456886.207516   0.99901207
 2456886.227948   0.99912807
 2456886.248380   0.99918426
 2456886.268812   0.99936895
 2456886.289243   0.99992956
 2456886.309675   1.00019240
 2456886.350539   0.99989417
 2456886.370971   1.00018858
 2456886.391403   1.00039076
 2456886.411834   1.00059638
 2456886.432266   1.00047824
 2456886.452698   0.99991421
 2456886.473130   0.99999819
 2456886.493562   0.99987961
 2456886.513994   1.00004432
 2456886.534426   1.00009064
 2456886.554857   0.99994685
 2456886.595721   0.99989391
 2456886.616153   0.99994701
 2456886.636585   0.99982625
 2456886.657017   1.00003103
 2456886.677448   1.00008372
 2456886.697880   0.99989645
 2456886.718312   0.99985588
 2456886.738744   1.00001289
 2456886.759176   1.00010532
 2456886.779607   1.00005864
 2456886.800039   1.00005837
 2456886.840903   0.99987624
 2456886.861335   0.99980698
 2456886.881767   0.99987567
 2456886.902199   1.00004510
 2456886.922630   1.00014012
 2456886.943062   1.00016002
 2456886.963494   0.99979645
 2456886.983926   1.00027934
 2456887.004358   0.99985611
 2456887.024790   0.99985171
 2456887.045221   1.00002888
 2456887.106517   0.99997785
 2456887.126949   1.00002025
 2456887.147381   0.99977230
 2456887.167812   0.99967782
 2456887.188244   1.00007220
 2456887.208676   0.99979256
 2456887.229108   0.99992136
 2456887.249540   0.99995396
 2456887.269972   0.99991140
 2456887.290404   0.99986980
 2456887.331267   0.99991924
 2456887.351699   1.00016175
 2456887.372131   1.00004601
 2456887.392563   1.00004522
 2456887.412995   1.00011720
 2456887.433426   1.00007214
 2456887.474290   0.99988800
 2456887.494722   1.00017429
 2456887.515154   1.00008050
 2456887.535586   1.00010040
 2456887.576449   1.00008409
 2456887.596881   0.99990211
 2456887.617313   1.00010897
 2456887.637745   1.00004293
 2456887.658177   1.00004720
 2456887.678609   0.99999344
 2456887.699040   0.99991096
 2456887.719472   1.00010778
 2456887.739904   1.00003688
 2456887.760336   0.99992301
 2456887.780768   0.99980356
 2456887.821631   0.99989541
 2456887.842063   0.99995471
 2456887.862495   0.99997520
 2456887.882927   0.99991879
 2456887.903359   0.99988372
 2456887.923791   1.00014892
 2456887.944223   1.00014456
 2456887.964654   0.99997466
 2456887.985086   0.99989417
 2456888.005518   1.00015208
 2456888.025950   0.99995648
 2456888.087245   0.99996005
 2456888.107677   1.00017919
 2456888.128109   1.00020543
 2456888.148541   1.00024730
 2456888.168973   0.99989174
 2456888.189405   0.99990732
 2456888.209837   1.00038996
 2456888.230268   1.00051444
 2456888.250700   1.00034934
 2456888.271132   1.00004635
 2456888.291564   1.00003176
 2456888.311996   0.99983474
 2456888.332428   0.99986310
 2456888.352860   0.99984765
 2456888.373291   0.99994793
 2456888.393723   0.99986044
 2456888.414155   0.99986427
 2456888.434587   0.99995537
 2456888.455019   1.00004255
 2456888.475451   1.00007310
 2456888.495883   1.00012840
 2456888.516314   0.99973580
 2456888.557178   0.99989113
 2456888.577610   1.00000608
 2456888.598042   1.00004869
 2456888.618474   1.00004868
 2456888.638906   1.00010014
 2456888.659337   1.00003457
 2456888.679769   1.00005748
 2456888.700201   0.99991077
 2456888.720633   1.00012953
 2456888.741065   1.00030970
 2456888.761497   0.99998938
 2456888.802360   1.00000951
 2456888.822792   0.99986793
 2456888.843224   0.99997439
 2456888.863656   0.99992643
 2456888.884088   1.00011219
 2456888.904520   0.99999204
 2456888.924952   1.00012434
 2456888.945384   1.00004021
 2456888.965815   0.99990164
 2456888.986247   0.99986488
 2456889.006679   0.99989364
 2456889.067975   0.99999122
 2456889.088407   0.99977639
 2456889.108839   0.99998197
 2456889.129270   0.99988767
 2456889.149702   0.99978088
 2456889.170134   0.99978984
 2456889.190566   0.99989678
 2456889.210998   1.00013166
 2456889.231430   0.99986935
 2456889.251862   1.00002851
 2456889.272294   0.99996812
 2456889.292725   1.00002729
 2456889.313157   1.00014054
 2456889.333589   1.00014034
 2456889.354021   1.00011324
 2456889.374453   0.99999596
 2456889.394885   1.00003243
 2456889.415316   1.00001678
 2456889.435748   0.99997979
 2456889.456180   1.00026944
 2456889.476612   1.00000000
 2456889.497044   1.00014689
 2456889.537908   1.00004587
 2456889.558340   1.00002295
 2456889.578772   0.99992607
 2456889.599203   1.00005006
 2456889.619635   1.00016435
 2456889.640067   1.00012938
 2456889.660499   0.99985909
 2456889.680931   1.00011356
 2456889.701363   0.99984943
 2456889.721795   0.99987775
 2456889.742226   1.00003000
 2456889.783090   0.99989685
 2456889.803522   0.99983651
 2456889.823954   0.99999715
 2456889.844386   0.99985874
 2456889.864818   1.00008708
 2456889.885250   0.99984308
 2456889.905682   1.00009697
 2456889.926114   1.00000000
 2456889.946545   1.00005000
 2456889.966977   0.99992321
 2456889.987409   0.99991802
 2456890.028273   0.99981747
 2456890.048705   0.99982930
 2456890.069137   0.99996094
 2456890.089568   0.99978920
 2456890.110000   1.00002595
 2456890.130432   1.00004766
 2456890.150864   1.00002176
 2456890.171296   1.00003485
 2456890.191728   1.00015009
 2456890.212160   1.00007557
 2456890.232592   1.00000965


==> spex.dat <==
wavelength_micron  Flam_erg-s-cm2-Ang err_Flam
0.687391  6.106e-14  2.808e-15
0.687512  6.887e-14  4.076e-15
0.687632  7.773e-14  3.402e-15
0.687752  6.767e-14  4.856e-15
0.687873  6.693e-14  5.181e-15
0.687993  6.868e-14  5.106e-15
0.688113  8.119e-14  5.885e-15
0.688234  6.573e-14  5.243e-15
0.688354  7.298e-14  3.268e-15
0.688474  6.897e-14  3.386e-15
0.688595  6.341e-14  4.542e-15
0.688715  6.622e-14  4.57e-15
0.688836  7.29e-14  5.102e-15
0.688956  6.614e-14  4.682e-15
0.689076  6.768e-14  3.464e-15
0.689197  6.568e-14  7.295e-15
0.689317  6.938e-14  2.04e-15
0.689437  6.51e-14  5.769e-15
0.689558  8.219e-14  3.727e-15
0.689678  6.745e-14  3.889e-15
0.689798  7.038e-14  2.178e-15
0.689919  6.816e-14  6.693e-15
0.690039  7.383e-14  6.271e-15
0.690159  6.442e-14  4.28e-15
0.690280  6.77e-14  3.99e-15
0.690400  6.911e-14  4.464e-15
0.690520  7.278e-14  6.748e-15
0.690640  6.638e-14  2.839e-15
0.690761  7.204e-14  3.633e-15
0.690881  7.149e-14  4.423e-15
0.691001  7.598e-14  6.976e-15
0.691122  6.744e-14  3.906e-15
0.691242  7.251e-14  3.925e-15
0.691362  6.48e-14  4.02e-15
0.691483  7.618e-14  3.548e-15
0.691603  6.963e-14  4.752e-15
0.691723  7.645e-14  2.471e-15
0.691844  6.666e-14  4.273e-15
0.691964  6.892e-14  3.341e-15
0.692084  6.969e-14  3.264e-15
0.692204  7.188e-14  4.319e-15
0.692325  7.263e-14  4.689e-15
0.692445  7.099e-14  2.879e-15
0.692565  6.89e-14  3.221e-15
0.692685  7.143e-14  2.638e-15
0.692806  7.525e-14  3.816e-15
0.692926  7.42e-14  3.635e-15
0.693046  7.635e-14  3.309e-15
0.693167  7.988e-14  3.746e-15
0.693287  7.954e-14  3.362e-15
0.693407  7.99e-14  3.746e-15
0.693527  7.69e-14  2.706e-15
0.693648  8.109e-14  5.193e-15
0.693768  7.636e-14  2.898e-15
0.693888  8.154e-14  3.648e-15
0.694008  7.369e-14  3.471e-15
0.694129  8.277e-14  5.38e-15
0.694249  7.506e-14  4.51e-15
0.694369  8.366e-14  2.847e-15
0.694489  8.173e-14  3.995e-15
0.694610  8.571e-14  3.997e-15
0.694730  7.819e-14  4.304e-15
0.694850  8.334e-14  1.603e-15
0.694970  7.826e-14  2.831e-15
0.695091  7.771e-14  7.569e-15
0.695211  8.439e-14  2.479e-15
0.695331  8.437e-14  1.798e-15
0.695451  8.2e-14  3.689e-15
0.695572  7.521e-14  3.792e-15
0.695692  8.067e-14  3.114e-15
0.695812  7.097e-14  5.007e-15
0.695932  7.19e-14  4.565e-15
0.696053  7.811e-14  2.164e-15
0.696173  8.065e-14  2.438e-15
0.696293  8.217e-14  2.091e-15
0.696413  7.802e-14  2.947e-15
0.696533  8.185e-14  4.646e-15
0.696654  7.603e-14  3.393e-15
0.696774  7.418e-14  3.444e-15
0.696894  7.763e-14  2.955e-15
0.697014  7.209e-14  4.858e-15
0.697134  7.172e-14  3.404e-15
0.697255  7.97e-14  2.27e-15
0.697375  8.153e-14  3.626e-15
0.697495  8.102e-14  2.768e-15
0.697615  7.562e-14  2.276e-15
0.697735  7.364e-14  4.029e-15
0.697856  7.297e-14  2.091e-15
0.697976  7.278e-14  1.871e-15
0.698096  7.123e-14  2.28e-15
0.698216  7.701e-14  1.863e-15
0.698336  7.115e-14  2.267e-15
0.698457  7.914e-14  3.952e-15
0.698577  8.02e-14  1.483e-15
0.698697  8.195e-14  1.261e-15
0.698817  8.041e-14  2.69e-15
0.698937  7.664e-14  2.331e-15
0.699057  7.982e-14  2.282e-15
0.699178  7.988e-14  2.314e-15
0.699298  7.728e-14  1.643e-15
0.699418  8.16e-14  4.172e-15
0.699538  7.594e-14  1.625e-15
0.699658  7.922e-14  4.132e-15
0.699778  8.146e-14  2.656e-15
0.699899  8.562e-14  3.317e-15
0.700019  7.645e-14  2.965e-15
0.700139  7.969e-14  2.965e-15
0.700259  7.954e-14  2.082e-15
0.700379  7.895e-14  2.048e-15
0.700499  8.383e-14  2.169e-15
0.700620  8.247e-14  3.851e-15
0.700740  7.843e-14  4.827e-15
0.700860  7.871e-14  3.733e-15
0.700980  8.015e-14  3.072e-15
0.701100  8.77e-14  1.944e-15
0.701220  8.169e-14  4.599e-15
0.701340  8.247e-14  3.455e-15
0.701461  7.81e-14  3.784e-15
0.701581  7.911e-14  2.249e-15
0.701701  7.097e-14  2.759e-15
0.701821  7.411e-14  3.274e-15
0.701941  7.619e-14  2.516e-15
0.702061  8.021e-14  2.532e-15
0.702181  7.848e-14  2.487e-15
0.702301  7.909e-14  3.42e-15
0.702422  8.343e-14  3.251e-15
0.702542  7.72e-14  1.837e-15
0.702662  7.854e-14  3.474e-15
0.702782  8.138e-14  3.85e-15
0.702902  7.538e-14  4.09e-15
0.703022  8.119e-14  2.392e-15
0.703142  8.066e-14  2.159e-15
0.703262  8.126e-14  5.722e-15
0.703382  8.346e-14  2.783e-15
0.703503  8.412e-14  4.274e-15
0.703623  8.341e-14  3.281e-15
0.703743  7.936e-14  2.412e-15
0.703863  9.289e-14  3.423e-15
0.703983  7.953e-14  3.185e-15
0.704103  8.527e-14  3.369e-15
0.704223  8.499e-14  1.471e-15
0.704343  9.065e-14  4.014e-15
0.704463  9.021e-14  3.657e-15
0.704583  8.783e-14  2.408e-15
0.704704  8.317e-14  3.52e-15
0.704824  8.207e-14  2.219e-15
0.704944  8.196e-14  1.718e-15
0.705064  8.839e-14  3.283e-15
0.705184  8.593e-14  3.863e-15
0.705304  8.383e-14  2.63e-15
0.705424  8.618e-14  3.294e-15
0.705544  8.062e-14  3.062e-15
0.705664  7.673e-14  2.499e-15
0.705784  7.599e-14  2.217e-15
0.705904  7.993e-14  1.195e-15
0.706024  8.265e-14  3.243e-15
0.706144  8.2e-14  4.03e-15
0.706264  7.987e-14  2.809e-15
0.706384  7.959e-14  5.05e-15
0.706505  8.241e-14  3.37e-15
0.706625  8.371e-14  2.968e-15
0.706745  7.889e-14  2.936e-15
0.706865  7.664e-14  2.435e-15
0.706985  7.853e-14  3.532e-15
0.707105  8.341e-14  2.948e-15
0.707225  7.951e-14  2.19e-15
0.707345  8.555e-14  3.438e-15
0.707465  8.655e-14  3.081e-15
0.707585  8.373e-14  2.474e-15
0.707705  8.223e-14  2.521e-15
0.707825  8.66e-14  4.118e-15
0.707945  8.302e-14  2.16e-15
0.708065  8.384e-14  1.862e-15
0.708185  7.634e-14  1.695e-15
0.708305  7.856e-14  2.365e-15
0.708425  8.382e-14  2.909e-15
0.708545  7.704e-14  2.153e-15
0.708665  7.828e-14  3.343e-15
0.708785  7.943e-14  2.906e-15
0.708905  7.724e-14  2.786e-15
0.709025  7.571e-14  3.533e-15
0.709145  6.659e-14  5.681e-15
0.709265  6.914e-14  2.244e-15
0.709385  7.78e-14  2.281e-15
0.709505  7.25e-14  1.849e-15
0.709625  7.468e-14  2.398e-15
0.709745  7.469e-14  2.616e-15
0.709865  7.277e-14  2.784e-15
0.709985  7.245e-14  3.116e-15
0.710105  7.498e-14  2.395e-15
0.710225  7.431e-14  2.14e-15
0.710345  7.443e-14  1.972e-15
0.710465  7.449e-14  2.234e-15
0.710585  7.462e-14  3.032e-15
0.710705  7.756e-14  1.798e-15
0.710825  7.727e-14  2.25e-15
0.710945  7.766e-14  2.966e-15
0.711065  7.116e-14  3.964e-15
0.711185  7.747e-14  3.291e-15
0.711305  7.804e-14  1.474e-15
0.711502  7.249e-14  3.128e-15
0.711639  7.55e-14  2.307e-15
0.711775  7.207e-14  3.89e-15
0.711911  7.802e-14  3.221e-15
0.712047  7.676e-14  1.758e-15
0.712184  8.079e-14  2.111e-15
0.712320  7.692e-14  3.251e-15
0.712456  7.624e-14  2.792e-15
0.712592  7.544e-14  2.155e-15
0.712729  7.155e-14  1.591e-15
0.712865  6.777e-14  3.545e-15
0.713001  6.849e-14  2.732e-15
0.713137  6.809e-14  2.44e-15
0.713273  6.765e-14  2.577e-15
0.713410  6.75e-14  2.446e-15
0.713546  6.995e-14  2.529e-15
0.713682  7.369e-14  1.116e-15
0.713818  7.316e-14  2.092e-15
0.713955  6.895e-14  3.211e-15
0.714091  6.709e-14  3.555e-15
0.714227  7.155e-14  3.213e-15
0.714363  6.709e-14  2.447e-15
0.714499  6.919e-14  2.108e-15
0.714635  6.718e-14  2.107e-15
0.714772  6.94e-14  3.02e-15
0.714908  6.566e-14  2.358e-15
0.715044  6.64e-14  2.986e-15
0.715180  6.76e-14  2.505e-15
0.715316  7.075e-14  2.619e-15
0.715453  6.986e-14  3.18e-15
0.715589  7.792e-14  1.854e-15
0.715725  7.449e-14  2.61e-15
0.715861  7.489e-14  2.453e-15
0.715997  7.068e-14  2.69e-15
0.716133  7.218e-14  3.03e-15
0.716270  7.351e-14  2.671e-15
0.716406  7.418e-14  2.702e-15
0.716542  7.656e-14  2.568e-15
0.716678  6.981e-14  3.44e-15
0.716814  7.042e-14  2.598e-15
0.716950  7.099e-14  2.785e-15
0.717086  7.536e-14  2.924e-15
0.717223  7.404e-14  2.94e-15
0.717359  7.383e-14  2.334e-15
0.717495  7.552e-14  2.301e-15
0.717631  7.445e-14  2.28e-15
0.717767  7.51e-14  2.939e-15
0.717903  7.443e-14  3.717e-15
0.718039  7.548e-14  2.868e-15
0.718175  7.481e-14  3.011e-15
0.718311  7.779e-14  2.569e-15
0.718448  7.821e-14  3.048e-15
0.718584  7.775e-14  3.654e-15
0.718720  7.731e-14  2.894e-15
0.718856  7.205e-14  2.295e-15
0.718992  7.249e-14  2.509e-15
0.719128  7.077e-14  2.582e-15
0.719264  7.462e-14  2.547e-15
0.719400  7.801e-14  2.179e-15
0.719536  7.906e-14  1.799e-15
0.719672  7.627e-14  2.097e-15
0.719809  7.858e-14  2.453e-15
0.719945  7.647e-14  1.341e-15
0.720081  7.465e-14  2.389e-15
0.720217  7.407e-14  2.497e-15
0.720353  7.05e-14  2.305e-15
0.720489  6.998e-14  2.386e-15
0.720625  7.441e-14  2.283e-15
0.720761  7.334e-14  1.857e-15
0.720897  7.684e-14  2.475e-15
0.721033  6.698e-14  2.197e-15
0.721169  7.112e-14  2.324e-15
0.721305  7.626e-14  3.01e-15
0.721441  7.758e-14  1.865e-15
0.721577  7.687e-14  1.997e-15
0.721713  7.764e-14  1.206e-15
0.721849  6.952e-14  2.611e-15
0.721985  7.912e-14  1.961e-15
0.722121  8.08e-14  2.079e-15
0.722257  8.171e-14  1.995e-15
0.722393  8.025e-14  1.949e-15
0.722529  7.77e-14  2.377e-15
0.722665  7.891e-14  2.431e-15
0.722801  7.661e-14  1.859e-15
0.722937  7.674e-14  2.391e-15
0.723073  8.077e-14  2.024e-15
0.723209  8.024e-14  2.235e-15
0.723345  7.977e-14  1.736e-15
0.723481  7.819e-14  2.275e-15
0.723617  7.962e-14  1.397e-15
0.723753  8.329e-14  2.362e-15
0.723889  7.936e-14  1.944e-15
0.724025  8.269e-14  2.091e-15
0.724161  8.343e-14  2.283e-15
0.724297  8.47e-14  1.258e-15
0.724433  8.13e-14  1.583e-15
0.724569  7.704e-14  1.651e-15
0.724705  8.12e-14  2.313e-15
0.724841  8.221e-14  1.88e-15
0.724977  8.203e-14  2.335e-15
0.725113  8.156e-14  1.854e-15
0.725249  8.541e-14  1.973e-15
0.725385  8.234e-14  2.041e-15
0.725521  8.17e-14  2.228e-15
0.725657  8.431e-14  2.174e-15
0.725793  8.248e-14  2.442e-15
0.725929  8.564e-14  2.721e-15
0.726065  8.045e-14  1.76e-15
0.726201  8.163e-14  2.413e-15
0.726337  8.389e-14  1.839e-15
0.726473  8.55e-14  2.28e-15
0.726609  8.374e-14  1.881e-15
0.726745  8.316e-14  2.238e-15
0.726880  8.291e-14  1.443e-15
0.727016  8.377e-14  1.883e-15
0.727152  8.308e-14  2.732e-15
0.727288  8.588e-14  2.521e-15
0.727424  8.424e-14  1.716e-15
0.727560  8.768e-14  2.059e-15
0.727696  8.732e-14  1.819e-15
0.727832  8.205e-14  2.106e-15
0.727968  8.71e-14  2.527e-15
0.728104  8.406e-14  2.48e-15
0.728240  8.664e-14  1.922e-15
0.728375  8.903e-14  1.734e-15
0.728511  9.003e-14  2.093e-15
0.728647  8.564e-14  2.345e-15
0.728783  8.508e-14  1.751e-15
0.728919  8.056e-14  2.103e-15
0.729055  8.471e-14  1.655e-15
0.729191  8.576e-14  1.854e-15
0.729327  8.652e-14  1.94e-15
0.729462  8.13e-14  1.627e-15
0.729598  8.413e-14  1.811e-15
0.729734  8.395e-14  1.567e-15
0.729870  8.555e-14  2.273e-15
0.730006  8.542e-14  1.846e-15
0.730142  8.647e-14  1.407e-15
0.730278  8.553e-14  1.787e-15
0.730413  8.732e-14  2.031e-15
0.730549  8.606e-14  1.873e-15
0.730685  8.788e-14  2.517e-15
0.730821  8.403e-14  1.498e-15
0.730957  8.389e-14  1.94e-15
0.731093  8.711e-14  2.102e-15
0.731229  8.746e-14  1.691e-15
0.731364  8.624e-14  1.577e-15
0.731500  8.956e-14  1.578e-15
0.731636  8.918e-14  2.266e-15
0.731772  8.955e-14  1.735e-15
0.731908  8.761e-14  1.841e-15
0.732044  8.988e-14  1.633e-15
0.732179  8.955e-14  1.992e-15
0.732315  8.806e-14  2.107e-15
0.732451  8.757e-14  2.041e-15
0.732587  8.32e-14  1.756e-15
0.732723  8.186e-14  1.57e-15
0.732858  8.345e-14  2.084e-15
0.732994  8.612e-14  1.265e-15
0.733130  8.547e-14  1.366e-15
0.733266  8.823e-14  1.548e-15
0.733401  8.691e-14  2.022e-15
0.733537  8.645e-14  9.166e-16
0.733673  8.988e-14  2.099e-15
0.733809  9.218e-14  1.44e-15
0.733945  8.945e-14  1.847e-15
0.734080  8.611e-14  1.817e-15
0.734216  8.914e-14  1.141e-15
0.734352  8.9e-14  1.192e-15
0.734488  8.841e-14  1.413e-15
0.734623  8.456e-14  1.675e-15
0.734759  8.896e-14  1.631e-15
0.734895  8.692e-14  9.602e-16
0.735031  9.025e-14  1.808e-15
0.735167  9.09e-14  1.776e-15
0.735302  8.744e-14  8.831e-16
0.735438  8.713e-14  2.293e-15
0.735574  8.723e-14  1.949e-15
0.735710  8.093e-14  1.39e-15
0.735845  8.197e-14  1.604e-15
0.735981  8.654e-14  1.717e-15
0.736117  8.419e-14  1.706e-15
0.736252  8.724e-14  1.452e-15
0.736388  8.954e-14  1.595e-15
0.736524  8.385e-14  1.467e-15
0.736660  8.67e-14  1.814e-15
0.736795  8.758e-14  1.893e-15
0.736931  9.079e-14  2.319e-15
0.737067  8.823e-14  1.513e-15
0.737203  8.888e-14  1.466e-15
0.737338  9.062e-14  1.774e-15
0.737474  8.798e-14  1.995e-15
0.737610  9.13e-14  1.996e-15
0.737745  8.994e-14  1.754e-15
0.737881  8.858e-14  1.77e-15
0.738017  9.039e-14  1.968e-15
0.738152  8.993e-14  1.601e-15
0.738288  9.033e-14  1.662e-15
0.738424  8.973e-14  1.655e-15
0.738559  8.945e-14  1.638e-15
0.738695  9.036e-14  1.648e-15
0.738831  8.712e-14  1.747e-15
0.738967  8.656e-14  1.547e-15
0.739102  8.641e-14  1.287e-15
0.739238  8.746e-14  1.645e-15
0.739374  8.693e-14  1.597e-15
0.739509  8.797e-14  1.661e-15
0.739645  9.092e-14  1.846e-15
0.739781  9.296e-14  1.535e-15
0.739916  8.905e-14  2.611e-15
0.740052  8.935e-14  2.134e-15
0.740188  8.738e-14  1.806e-15
0.740323  8.395e-14  1.98e-15
0.740459  8.99e-14  1.385e-15
0.740595  9.167e-14  1.208e-15
0.740730  9.216e-14  1.503e-15
0.740866  8.981e-14  1.614e-15
0.741001  9.364e-14  1.839e-15
0.741137  8.695e-14  1.479e-15
0.741273  8.885e-14  1.284e-15
0.741408  8.889e-14  9.747e-16
0.741544  8.949e-14  1.509e-15
0.741680  8.797e-14  1.695e-15
0.741815  9.131e-14  2.516e-15
0.741951  8.994e-14  2.694e-15
0.742086  9.073e-14  1.687e-15
0.742222  8.944e-14  1.447e-15
0.742358  9.023e-14  1.515e-15
0.742493  8.722e-14  1.514e-15
0.742629  8.873e-14  1.409e-15
0.742765  8.967e-14  1.758e-15
0.742900  9.117e-14  1.558e-15
0.743036  9.241e-14  1.34e-15
0.743171  9.262e-14  1.345e-15
0.743307  8.982e-14  1.205e-15
0.743442  9.38e-14  1.826e-15
0.743578  8.959e-14  1.455e-15
0.743714  9.076e-14  1.757e-15
0.743849  9.129e-14  1.656e-15
0.743985  9.313e-14  1.397e-15
0.744120  9.12e-14  1.457e-15
0.744256  9.077e-14  2.417e-15
0.744392  9.018e-14  1.509e-15
0.744527  9.273e-14  1.508e-15
0.744663  9.006e-14  1.639e-15
0.744798  8.977e-14  1.463e-15
0.744934  8.928e-14  9.168e-16
0.745069  8.846e-14  1.042e-15
0.745205  9.123e-14  1.617e-15
0.745341  9.038e-14  1.115e-15
0.745476  9.181e-14  1.329e-15
0.745612  9.098e-14  1.679e-15
0.745747  9.239e-14  2.096e-15
0.745883  9.267e-14  1.198e-15
0.746018  9.298e-14  1.889e-15
0.746154  9.051e-14  1.669e-15
0.746289  8.859e-14  8.839e-16
0.746425  8.692e-14  1.42e-15
0.746560  8.859e-14  2.108e-15
0.746696  8.932e-14  1.854e-15
0.746831  9.412e-14  1.905e-15
0.746967  9.388e-14  1.727e-15
0.747102  8.977e-14  1.469e-15
0.747238  9.042e-14  1.21e-15
0.747374  9.215e-14  1.223e-15
0.747509  9.419e-14  1.884e-15
0.747645  9.299e-14  1.075e-15
0.747780  9.16e-14  1.623e-15
0.747916  9.453e-14  1.533e-15
0.748051  9.201e-14  1.398e-15
0.748187  9.204e-14  1.679e-15
0.748322  9.208e-14  1.207e-15
0.748458  9.5e-14  1.605e-15
0.748593  9.109e-14  1.14e-15
0.748729  9.357e-14  1.723e-15
0.748864  9.152e-14  1.416e-15
0.749000  9.4e-14  1.373e-15
0.749135  8.841e-14  1.601e-15
0.749271  8.944e-14  1.564e-15
0.749406  8.996e-14  1.516e-15
0.749542  8.89e-14  1.621e-15
0.749677  8.925e-14  1.812e-15
0.749812  8.899e-14  2.145e-15
0.749948  8.962e-14  9.158e-16
0.750083  9.423e-14  1.265e-15
0.750219  9.247e-14  1.669e-15
0.750354  9.199e-14  2.093e-15
0.750490  9.428e-14  1.575e-15
0.750625  9.162e-14  1.047e-15
0.750761  9.26e-14  1.089e-15
0.750896  9.273e-14  1.444e-15
0.751032  9.182e-14  1.558e-15
0.751167  8.924e-14  1.046e-15
0.751303  9.035e-14  1.735e-15
0.751438  9.248e-14  1.807e-15
0.751573  9.137e-14  8.962e-16
0.751709  9.499e-14  1.796e-15
0.751844  9.355e-14  1.122e-15
0.751980  9.209e-14  1.506e-15
0.752115  9.206e-14  1.176e-15
0.752251  9.055e-14  1.367e-15
0.752386  9.062e-14  1.089e-15
0.752521  9.103e-14  1.153e-15
0.752657  8.754e-14  1.647e-15
0.752792  9.163e-14  1.658e-15
0.752928  9.133e-14  1.432e-15
0.753063  9.224e-14  1.252e-15
0.753199  9.079e-14  1.513e-15
0.753334  9.2e-14  1.462e-15
0.753469  8.913e-14  1.686e-15
0.753605  9.357e-14  1.615e-15
0.753740  9.511e-14  1.142e-15
0.753876  9.275e-14  1.324e-15
0.754011  9.355e-14  1.238e-15
0.754146  9.449e-14  1.477e-15
0.754282  9.302e-14  1.395e-15
0.754417  9.444e-14  1.432e-15
0.754552  9.324e-14  1.479e-15
0.754688  9.198e-14  1.252e-15
0.754823  9.357e-14  1.168e-15
0.754959  9.134e-14  1.187e-15
0.755094  9.416e-14  1.355e-15
0.755229  9.337e-14  1.66e-15
0.755365  9.347e-14  1.51e-15
0.755500  9.467e-14  1.744e-15
0.755635  9.215e-14  8.127e-16
0.755771  9.163e-14  1.955e-15
0.755906  9.2e-14  1.202e-15
0.756042  9.56e-14  1.867e-15
0.756177  9.487e-14  1.698e-15
0.756312  9.216e-14  1.536e-15
0.756448  9.273e-14  1.104e-15
0.756583  9.566e-14  1.078e-15
0.756718  9.219e-14  1.813e-15
0.756854  9.374e-14  1.236e-15
0.756989  9.275e-14  1.581e-15
0.757124  9.131e-14  1.227e-15
0.757260  9.233e-14  1.141e-15
0.757395  9.522e-14  1.513e-15
0.757530  9.378e-14  1.219e-15
0.757666  9.382e-14  1.265e-15
0.757801  9.112e-14  8.741e-16
0.757936  9.297e-14  1.103e-15
0.758072  9.065e-14  1.315e-15
0.758207  9.217e-14  1.456e-15
0.758342  9.057e-14  1.079e-15
0.758478  9.312e-14  1.899e-15
0.758613  9.012e-14  9.3e-16
0.758748  9.048e-14  1.07e-15
0.758884  9.027e-14  9.336e-16
0.759019  9.388e-14  1.685e-15
0.759154  9.074e-14  1.045e-15
0.759290  9.186e-14  1.496e-15
0.759425  8.89e-14  1.555e-15
0.759560  8.708e-14  1.163e-15
0.759695  8.89e-14  2.28e-15
0.759831  9.013e-14  2.429e-15
0.759966  8.713e-14  1.377e-15
0.760101  9.108e-14  1.707e-15
0.760237  9.033e-14  2.843e-15
0.760372  8.777e-14  3.102e-15
0.760507  8.872e-14  3.029e-15
0.760643  8.8e-14  2.182e-15
0.760778  9.097e-14  1.503e-15
0.760913  9.425e-14  3.342e-15
0.761048  8.952e-14  2.915e-15
0.761184  8.964e-14  1.957e-15
0.761319  9.2e-14  1.65e-15
0.761454  9.051e-14  2.318e-15
0.761589  8.835e-14  1.522e-15
0.761725  8.833e-14  1.985e-15
0.761860  9.006e-14  1.567e-15
0.761995  9.073e-14  1.234e-15
0.762130  8.848e-14  1.316e-15
0.762266  8.934e-14  1.757e-15
0.762401  8.92e-14  1.655e-15
0.762536  8.805e-14  1.05e-15
0.762671  9.129e-14  8.208e-16
0.762807  8.727e-14  1.754e-15
0.762942  8.946e-14  1.892e-15
0.763077  8.956e-14  1.986e-15
0.763212  8.751e-14  1.769e-15
0.763348  8.83e-14  2.452e-15
0.763483  8.745e-14  2.297e-15
0.763618  8.722e-14  2.324e-15
0.763753  9.071e-14  1.437e-15
0.763889  9.126e-14  2.3e-15
0.764024  8.941e-14  1.595e-15
0.764159  8.894e-14  1.095e-15
0.764294  8.997e-14  1.505e-15
0.764430  9.019e-14  1.62e-15
0.764565  8.921e-14  1.102e-15
0.764700  9.047e-14  1.711e-15
0.764835  9.198e-14  1.601e-15
0.764970  9.08e-14  1.34e-15
0.765106  9.1e-14  1.363e-15
0.765241  8.815e-14  9.967e-16
0.765376  8.848e-14  1.29e-15
0.765511  8.78e-14  1.409e-15
0.765646  8.803e-14  1.139e-15
0.765782  8.805e-14  1.248e-15
0.765917  8.452e-14  2.423e-15
0.766052  8.715e-14  1.19e-15
0.766187  8.731e-14  1.052e-15
0.766322  8.351e-14  4.723e-16
0.766457  8.183e-14  1.551e-15
0.766593  7.226e-14  1.044e-15
0.766728  7.311e-14  1.327e-15
0.766863  7.91e-14  1.04e-15
0.766998  8.46e-14  1.011e-15
0.767133  8.62e-14  1.26e-15
0.767269  8.669e-14  1.489e-15
0.767404  8.6e-14  1.645e-15
0.767539  8.809e-14  1.379e-15
0.767674  8.664e-14  1.2e-15
0.767809  8.726e-14  1.48e-15
0.767944  8.96e-14  1.047e-15
0.768080  8.669e-14  1.521e-15
0.768215  8.812e-14  8.67e-16
0.768350  8.635e-14  1.329e-15
0.768485  8.5e-14  7.792e-16
0.768620  8.43e-14  1.137e-15
0.768755  8.689e-14  1.206e-15
0.768890  8.698e-14  1.19e-15
0.769026  9.006e-14  9.5e-16
0.769161  8.596e-14  1.181e-15
0.769296  8.539e-14  1.474e-15
0.769431  8.681e-14  1.474e-15
0.769566  8.841e-14  1.345e-15
0.769701  8.539e-14  1.056e-15
0.769836  8.389e-14  9.713e-16
0.769972  7.579e-14  1.137e-15
0.770107  7.51e-14  1.053e-15
0.770242  7.803e-14  1.578e-15
0.770377  8.484e-14  1.559e-15
0.770512  8.602e-14  1.215e-15
0.770647  8.946e-14  9.443e-16
0.770782  8.487e-14  8.682e-16
0.770917  8.827e-14  1.28e-15
0.771052  8.815e-14  8.306e-16
0.771188  8.412e-14  6.314e-16
0.771323  8.532e-14  1.186e-15
0.771458  8.564e-14  1.084e-15
0.771593  8.442e-14  1.32e-15
0.771728  8.537e-14  1.183e-15
0.771863  8.582e-14  1.515e-15
0.771998  8.785e-14  1.126e-15
0.772133  8.752e-14  1.628e-15
0.772268  8.628e-14  1.445e-15
0.772403  8.709e-14  1.203e-15
0.772539  8.725e-14  1.2e-15
0.772674  8.522e-14  1.235e-15
0.772809  8.62e-14  1.065e-15
0.772944  8.773e-14  1.471e-15
0.773079  8.662e-14  1.146e-15
0.773214  8.68e-14  1.76e-15
0.773349  8.902e-14  1.303e-15
0.773484  8.628e-14  1.653e-15
0.773619  8.816e-14  1.384e-15
0.773754  8.833e-14  1.125e-15
0.773889  8.75e-14  1.5e-15
0.774024  8.959e-14  1.433e-15
0.774159  8.819e-14  1.127e-15
0.774295  8.812e-14  9.111e-16
0.774430  8.74e-14  1.263e-15
0.774565  8.664e-14  7.294e-16
0.774700  8.818e-14  6.54e-16
0.774835  8.696e-14  1.061e-15
0.774970  8.592e-14  1.304e-15
0.775105  8.382e-14  8.887e-16
0.775240  8.301e-14  1.984e-15
0.775375  8.678e-14  9.321e-16
0.775510  8.586e-14  8.391e-16
0.775645  8.657e-14  1.2e-15
0.775780  8.678e-14  1.176e-15
0.775915  8.798e-14  1.601e-15
0.776050  8.648e-14  1.025e-15
0.776185  8.696e-14  1.48e-15
0.776320  8.732e-14  1.359e-15
0.776455  8.759e-14  9.092e-16
0.776590  8.667e-14  1.41e-15
0.776725  8.828e-14  1.256e-15
0.776860  8.785e-14  1.214e-15
0.776995  8.933e-14  1.03e-15
0.777130  8.766e-14  1.557e-15
0.777265  9.064e-14  1.486e-15
0.777400  9e-14  9.8e-16
0.777535  9.166e-14  1.98e-15
0.777670  9.05e-14  6.975e-16
0.777805  9.028e-14  1.398e-15
0.777940  8.855e-14  8.35e-16
0.778075  8.588e-14  8.819e-16
0.778210  8.486e-14  1.019e-15
0.778345  8.784e-14  6.577e-16
0.778480  8.801e-14  1.175e-15
0.778615  8.764e-14  1.576e-15
0.778750  8.917e-14  1.404e-15
0.778885  8.703e-14  8.881e-16
0.779020  8.577e-14  9.366e-16
0.779155  8.785e-14  1.371e-15
0.779290  8.522e-14  9.958e-16
0.779425  8.828e-14  1.261e-15
0.779560  8.722e-14  9.869e-16
0.779695  8.763e-14  1.096e-15
0.779830  8.841e-14  9.308e-16
0.779965  8.561e-14  1.021e-15
0.780100  8.48e-14  1.284e-15
0.780235  8.659e-14  1.048e-15
0.780370  8.836e-14  8.889e-16
0.780505  8.775e-14  8.6e-16
0.780640  8.805e-14  8.441e-16
0.780775  8.836e-14  1.08e-15
0.780910  8.854e-14  1.245e-15
0.781045  9.043e-14  1.501e-15
0.781180  8.846e-14  1.219e-15
0.781315  8.834e-14  1.517e-15
0.781450  8.858e-14  9.528e-16
0.781585  8.77e-14  1.253e-15
0.781720  8.863e-14  1.405e-15
0.781855  8.879e-14  1.005e-15
0.781990  8.684e-14  1.068e-15
0.782125  8.813e-14  1.11e-15
0.782260  8.871e-14  1.199e-15
0.782394  8.73e-14  1.297e-15
0.782529  8.946e-14  1.432e-15
0.782664  8.743e-14  1.065e-15
0.782799  8.981e-14  1.381e-15
0.782934  8.992e-14  1.089e-15
0.783069  8.728e-14  1.899e-15
0.783288  8.636e-14  8.676e-16
0.783444  8.473e-14  1.255e-15
0.783600  8.528e-14  1.101e-15
0.783756  8.47e-14  1.114e-15
0.783912  8.559e-14  1.245e-15
0.784068  8.725e-14  8.606e-16
0.784224  8.737e-14  1.087e-15
0.784380  8.754e-14  1.062e-15
0.784536  8.774e-14  1.191e-15
0.784692  8.825e-14  1.248e-15
0.784848  8.918e-14  1.082e-15
0.785004  8.933e-14  1.586e-15
0.785160  8.857e-14  1.583e-15
0.785316  8.842e-14  1.326e-15
0.785472  8.73e-14  4.975e-16
0.785628  8.895e-14  8.51e-16
0.785784  8.895e-14  8.194e-16
0.785940  8.809e-14  1.786e-15
0.786096  8.84e-14  1.411e-15
0.786252  8.826e-14  1.288e-15
0.786407  8.631e-14  1.363e-15
0.786563  8.904e-14  1.057e-15
0.786719  8.89e-14  7.634e-16
0.786875  8.839e-14  1.031e-15
0.787031  8.968e-14  1.393e-15
0.787187  9.016e-14  1.193e-15
0.787343  8.93e-14  8.93e-16
0.787499  8.9e-14  1.252e-15
0.787655  8.968e-14  1.36e-15
0.787811  8.874e-14  1.486e-15
0.787967  8.947e-14  1.471e-15
0.788122  8.923e-14  1.253e-15
0.788278  8.854e-14  1.31e-15
0.788434  9.045e-14  1.136e-15
0.788590  8.981e-14  1.205e-15
0.788746  8.871e-14  1.66e-15
0.788902  8.926e-14  1.554e-15
0.789058  8.875e-14  1.047e-15
0.789214  8.997e-14  9.016e-16
0.789369  9.106e-14  6.567e-16
0.789525  8.91e-14  1.606e-15
0.789681  9.029e-14  1.144e-15
0.789837  9.013e-14  1.038e-15
0.789993  9.082e-14  1.105e-15
0.790149  8.816e-14  1.516e-15
0.790304  8.9e-14  1.227e-15
0.790460  8.898e-14  9.097e-16
0.790616  8.905e-14  7.757e-16
0.790772  8.884e-14  7.744e-16
0.790928  8.744e-14  6.916e-16
0.791084  8.801e-14  1.276e-15
0.791239  8.901e-14  8.723e-16
0.791395  8.725e-14  1.173e-15
0.791551  8.71e-14  1.236e-15
0.791707  8.793e-14  1.016e-15
0.791863  8.917e-14  1.355e-15
0.792018  8.905e-14  1.17e-15
0.792174  8.92e-14  1.266e-15
0.792330  8.947e-14  1.142e-15
0.792486  8.635e-14  1.017e-15
0.792642  8.882e-14  1.477e-15
0.792797  8.938e-14  8.553e-16
0.792953  8.998e-14  1.12e-15
0.793109  8.899e-14  1.243e-15
0.793265  8.906e-14  8.049e-16
0.793420  8.939e-14  7.901e-16
0.793576  8.851e-14  8.33e-16
0.793732  8.951e-14  1.395e-15
0.793888  8.766e-14  1.112e-15
0.794043  8.633e-14  1.165e-15
0.794199  8.727e-14  1.361e-15
0.794355  8.805e-14  1.044e-15
0.794511  8.779e-14  7.362e-16
0.794666  8.636e-14  1.031e-15
0.794822  8.809e-14  1.536e-15
0.794978  8.716e-14  1.461e-15
0.795134  8.801e-14  1.218e-15
0.795289  9.006e-14  1.495e-15
0.795445  9.003e-14  8.141e-16
0.795601  8.993e-14  7.191e-16
0.795757  9.106e-14  1.186e-15
0.795912  9.028e-14  1.191e-15
0.796068  9.126e-14  1.404e-15
0.796224  8.945e-14  1.199e-15
0.796379  9.016e-14  1.073e-15
0.796535  8.917e-14  1.557e-15
0.796691  9.13e-14  6.258e-16
0.796846  8.951e-14  6.799e-16
0.797002  9.031e-14  9.681e-16
0.797158  9.006e-14  1.015e-15
0.797313  8.982e-14  1.292e-15
0.797469  9.003e-14  1.374e-15
0.797625  9.118e-14  1.082e-15
0.797780  9.02e-14  9.875e-16
0.797936  8.846e-14  1.257e-15
0.798092  8.774e-14  1.054e-15
0.798247  8.795e-14  1.059e-15
0.798403  8.966e-14  1.252e-15
0.798559  8.908e-14  1.093e-15
0.798714  8.912e-14  1.031e-15
0.798870  8.971e-14  6.605e-16
0.799026  8.97e-14  1.047e-15
0.799181  8.853e-14  1.415e-15
0.799337  9.06e-14  1.161e-15
0.799493  9.166e-14  1.231e-15
0.799648  8.838e-14  1.035e-15
0.799804  8.955e-14  8.536e-16
0.799959  8.663e-14  1.178e-15
0.800115  8.765e-14  1.158e-15
0.800271  8.764e-14  1.078e-15
0.800426  8.967e-14  8.045e-16
0.800582  8.981e-14  1.09e-15
0.800738  8.934e-14  1.266e-15
0.800893  8.921e-14  9.37e-16
0.801049  8.922e-14  9.512e-16
0.801204  8.917e-14  8.776e-16
0.801360  9.191e-14  1.204e-15
0.801516  9.126e-14  1.38e-15
0.801671  8.997e-14  9.641e-16
0.801827  8.96e-14  1.208e-15
0.801982  8.998e-14  1.16e-15
0.802138  9.297e-14  1.246e-15
0.802293  9.131e-14  1.228e-15
0.802449  8.968e-14  1.032e-15
0.802604  8.983e-14  7.108e-16
0.802760  8.781e-14  1.231e-15
0.802916  8.617e-14  1.413e-15
0.803071  8.887e-14  1.137e-15
0.803227  9.005e-14  1.134e-15
0.803382  9.016e-14  1.158e-15
0.803538  9.221e-14  8.212e-16
0.803693  9.058e-14  1.069e-15
0.803849  9.152e-14  9.736e-16
0.804004  9.003e-14  9.08e-16
0.804160  9.041e-14  8.047e-16
0.804316  9.115e-14  9.74e-16
0.804471  9.074e-14  1.121e-15
0.804627  8.785e-14  1.301e-15
0.804782  8.565e-14  1.423e-15
0.804938  8.562e-14  9.664e-16
0.805093  8.613e-14  1.093e-15
0.805249  8.888e-14  1.236e-15
0.805404  9.034e-14  7.885e-16
0.805560  9.081e-14  9.695e-16
0.805715  9.112e-14  8.91e-16
0.805871  9.112e-14  8.886e-16
0.806026  9.154e-14  1.54e-15
0.806182  9.089e-14  1.221e-15
0.806337  8.946e-14  1.097e-15
0.806493  9.047e-14  7.7e-16
0.806648  9.165e-14  8.767e-16
0.806803  8.877e-14  1.125e-15
0.806959  8.931e-14  1.107e-15
0.807114  8.851e-14  1.04e-15
0.807270  8.94e-14  9.755e-16
0.807425  8.932e-14  1.317e-15
0.807581  8.939e-14  1.057e-15
0.807736  9.017e-14  1.39e-15
0.807892  9.004e-14  1.332e-15
0.808047  9.038e-14  1.287e-15
0.808203  9.271e-14  1.27e-15
0.808358  9.132e-14  1.023e-15
0.808513  9.107e-14  1.472e-15
0.808669  8.659e-14  9.447e-16
0.808824  8.923e-14  1.675e-15
0.808980  8.941e-14  1.464e-15
0.809135  9.091e-14  1.263e-15
0.809291  8.997e-14  1.706e-15
0.809446  8.957e-14  1.005e-15
0.809601  8.964e-14  1.595e-15
0.809757  8.939e-14  2.1e-15
0.809912  9.136e-14  1.223e-15
0.810068  8.967e-14  1.413e-15
0.810223  9.062e-14  1.233e-15
0.810378  9.021e-14  1.521e-15
0.810534  9.025e-14  1.055e-15
0.810689  9.163e-14  1.362e-15
0.810845  9.312e-14  9.982e-16
0.811000  9.06e-14  1.015e-15
0.811155  9.042e-14  1.244e-15
0.811311  9.025e-14  1.16e-15
0.811466  9.052e-14  1.2e-15
0.811621  8.983e-14  8.599e-16
0.811777  8.891e-14  7.638e-16
0.811932  8.721e-14  8.493e-16
0.812088  8.812e-14  8.27e-16
0.812243  8.87e-14  1.099e-15
0.812398  9.252e-14  1.036e-15
0.812554  9.035e-14  1.137e-15
0.812709  8.852e-14  1.106e-15
0.812864  9.018e-14  1.08e-15
0.813020  9.167e-14  1.102e-15
0.813175  9.128e-14  1.476e-15
0.813330  8.905e-14  1.315e-15
0.813486  8.991e-14  9.768e-16
0.813641  8.935e-14  9.899e-16
0.813796  9.001e-14  1.224e-15
0.813952  9.081e-14  1.25e-15
0.814107  8.94e-14  1.028e-15
0.814262  8.896e-14  1.105e-15
0.814418  9.066e-14  1.002e-15
0.814573  9.045e-14  1.301e-15
0.814728  9.154e-14  1.272e-15
0.814884  8.989e-14  1.01e-15
0.815039  9.182e-14  1.192e-15
0.815194  9.054e-14  1.168e-15
0.815349  9.022e-14  1.175e-15
0.815505  9.106e-14  1.23e-15
0.815660  9.223e-14  1.587e-15
0.815815  9.128e-14  1.182e-15
0.815971  9.168e-14  9.047e-16
0.816126  8.945e-14  8.768e-16
0.816281  8.938e-14  1.024e-15
0.816436  8.888e-14  8.275e-16
0.816592  9.066e-14  1.091e-15
0.816747  9.092e-14  1.293e-15
0.816902  8.981e-14  1.039e-15
0.817057  8.927e-14  1.158e-15
0.817213  9.155e-14  9.972e-16
0.817368  8.976e-14  1.057e-15
0.817523  9.029e-14  1.112e-15
0.817678  8.952e-14  1.099e-15
0.817834  9.212e-14  1.054e-15
0.817989  9.21e-14  1.134e-15
0.818144  9.043e-14  1.238e-15
0.818299  8.409e-14  1.351e-15
0.818455  7.913e-14  9.137e-16
0.818610  7.923e-14  9.318e-16
0.818765  8.369e-14  7.58e-16
0.818920  8.774e-14  1.331e-15
0.819076  8.998e-14  1.28e-15
0.819231  8.889e-14  1.056e-15
0.819386  8.738e-14  9.593e-16
0.819541  7.891e-14  7.625e-16
0.819696  7.281e-14  9.767e-16
0.819852  7.647e-14  1.01e-15
0.820007  8.491e-14  1.324e-15
0.820162  9.002e-14  1.067e-15
0.820317  9.015e-14  9.136e-16
0.820472  8.983e-14  9.364e-16
0.820628  8.903e-14  8.55e-16
0.820783  8.958e-14  8.275e-16
0.820938  8.917e-14  1.004e-15
0.821093  8.99e-14  1.022e-15
0.821248  9.01e-14  1.109e-15
0.821403  8.872e-14  1.284e-15
0.821559  8.91e-14  1.081e-15
0.821714  9.13e-14  8.724e-16
0.821869  9.153e-14  8.949e-16
0.822024  8.949e-14  1.008e-15
0.822179  8.8e-14  1.147e-15
0.822334  8.69e-14  6.15e-16
0.822490  8.953e-14  8.955e-16
0.822645  9.155e-14  1.17e-15
0.822800  9.142e-14  9.4e-16
0.822955  9.047e-14  1.109e-15
0.823110  9.172e-14  1.343e-15
0.823265  9.478e-14  1.007e-15
0.823420  9.171e-14  1.009e-15
0.823575  9.217e-14  1.213e-15
0.823731  9.036e-14  1.099e-15
0.823886  9.134e-14  9.144e-16
0.824041  8.932e-14  8.59e-16
0.824196  8.96e-14  1.063e-15
0.824351  9.035e-14  1.167e-15
0.824506  9.292e-14  1.19e-15
0.824661  9.283e-14  9.166e-16
0.824816  9.161e-14  9.549e-16
0.824971  9.009e-14  1.207e-15
0.825127  9.034e-14  1.087e-15
0.825282  9.19e-14  9.629e-16
0.825437  9.196e-14  9.6e-16
0.825592  9.077e-14  1.373e-15
0.825747  8.847e-14  8.45e-16
0.825902  8.955e-14  1.003e-15
0.826057  9.033e-14  1.071e-15
0.826212  9.13e-14  8.336e-16
0.826367  9.121e-14  8.763e-16
0.826522  9.125e-14  1.168e-15
0.826677  9.114e-14  6.145e-16
0.826832  9.156e-14  1.199e-15
0.826988  9.036e-14  7.265e-16
0.827143  9.215e-14  1.274e-15
0.827298  9.033e-14  1.103e-15
0.827453  9.3e-14  1.213e-15
0.827608  8.944e-14  1.051e-15
0.827763  9.176e-14  9.193e-16
0.827918  9.108e-14  9.716e-16
0.828073  9.157e-14  7.97e-16
0.828228  8.933e-14  9.444e-16
0.828383  9.145e-14  1.141e-15
0.828538  9.144e-14  8.327e-16
0.828693  9.034e-14  9.027e-16
0.828848  9.113e-14  8.152e-16
0.829003  9.113e-14  1.055e-15
0.829158  9.109e-14  8.59e-16
0.829313  9.189e-14  8.806e-16
0.829468  9.083e-14  1.021e-15
0.829623  8.824e-14  9.755e-16
0.829778  9.065e-14  1.054e-15
0.829933  9.063e-14  8.537e-16
0.830088  8.932e-14  7.927e-16
0.830243  9.125e-14  9.333e-16
0.830398  9.031e-14  9.484e-16
0.830553  8.957e-14  1.122e-15
0.830708  8.799e-14  9.662e-16
0.830863  8.975e-14  1.384e-15
0.831018  8.685e-14  7.411e-16
0.831173  8.719e-14  1.237e-15
0.831328  8.847e-14  9.382e-16
0.831483  8.947e-14  6.349e-16
0.831638  8.91e-14  1.075e-15
0.831793  9.011e-14  6.42e-16
0.831948  8.803e-14  1.051e-15
0.832103  8.919e-14  6.786e-16
0.832258  9.037e-14  1.017e-15
0.832413  8.991e-14  8.133e-16
0.832568  9.008e-14  8.465e-16
0.832723  8.702e-14  9.236e-16
0.832878  8.399e-14  9.37e-16
0.833033  8.328e-14  7.602e-16
0.833188  8.681e-14  1.04e-15
0.833342  8.671e-14  8.119e-16
0.833497  8.765e-14  8.887e-16
0.833652  8.637e-14  1.308e-15
0.833807  8.957e-14  4.493e-16
0.833962  8.963e-14  9.457e-16
0.834117  8.905e-14  8.208e-16
0.834272  9.008e-14  9.731e-16
0.834427  9.103e-14  1.011e-15
0.834582  8.839e-14  9.578e-16
0.834737  8.948e-14  7.32e-16
0.834892  8.903e-14  1.162e-15
0.835047  8.667e-14  9.347e-16
0.835202  8.824e-14  8.518e-16
0.835356  8.914e-14  9.796e-16
0.835511  8.777e-14  1.079e-15
0.835666  8.855e-14  8.769e-16
0.835821  8.916e-14  9.814e-16
0.835976  8.822e-14  8.867e-16
0.836131  8.848e-14  1.046e-15
0.836286  8.789e-14  7.935e-16
0.836441  8.697e-14  8.758e-16
0.836596  8.441e-14  8.357e-16
0.836751  8.54e-14  8.974e-16
0.836905  8.847e-14  8.905e-16
0.837060  9.013e-14  9.213e-16
0.837215  8.931e-14  6.932e-16
0.837370  8.971e-14  8.309e-16
0.837525  8.812e-14  1.078e-15
0.837680  8.811e-14  1.029e-15
0.837835  8.709e-14  1.017e-15
0.837989  8.456e-14  9.903e-16
0.838144  8.665e-14  9.903e-16
0.838299  8.409e-14  8.377e-16
0.838454  8.08e-14  9.982e-16
0.838609  8.404e-14  7.349e-16
0.838764  8.394e-14  6.826e-16
0.838918  8.151e-14  8.734e-16
0.839073  8.117e-14  6.255e-16
0.839228  8.447e-14  8.243e-16
0.839383  8.719e-14  1.001e-15
0.839538  8.915e-14  7.427e-16
0.839693  8.72e-14  7.879e-16
0.839847  8.602e-14  1.075e-15
0.840002  8.607e-14  8.079e-16
0.840157  8.889e-14  7.814e-16
0.840312  8.735e-14  8.254e-16
0.840467  8.795e-14  8.139e-16
0.840621  8.829e-14  9.185e-16
0.840776  8.922e-14  8.53e-16
0.840931  9.007e-14  1.047e-15
0.841086  9.163e-14  7.947e-16
0.841241  8.903e-14  6.05e-16
0.841395  8.554e-14  6.653e-16
0.841550  8.732e-14  7.535e-16
0.841705  8.818e-14  7.402e-16
0.841860  8.69e-14  6.738e-16
0.842015  8.926e-14  6.94e-16
0.842169  8.899e-14  1.041e-15
0.842324  8.962e-14  8.184e-16
0.842479  8.716e-14  9.802e-16
0.842634  8.49e-14  5.856e-16
0.842788  8.401e-14  8.474e-16
0.842943  8.267e-14  6.513e-16
0.843098  8.631e-14  6.281e-16
0.843253  8.97e-14  1.109e-15
0.843408  8.786e-14  7.101e-16
0.843562  8.277e-14  9.653e-16
0.843717  7.797e-14  8.827e-16
0.843872  8.058e-14  5.158e-16
0.844027  8.387e-14  1.01e-15
0.844181  8.845e-14  1.023e-15
0.844336  8.938e-14  1.379e-15
0.844491  9.002e-14  1.128e-15
0.844646  9.021e-14  1.088e-15
0.844800  8.978e-14  9.713e-16
0.844955  8.828e-14  9.536e-16
0.845110  8.831e-14  9.599e-16
0.845264  8.775e-14  8.392e-16
0.845419  8.684e-14  9.251e-16
0.845574  8.712e-14  7.705e-16
0.845729  8.732e-14  9.084e-16
0.845883  8.785e-14  6.045e-16
0.846038  8.639e-14  7.69e-16
0.846193  8.933e-14  8.71e-16
0.846347  8.981e-14  7.436e-16
0.846502  8.874e-14  1.078e-15
0.846657  8.902e-14  7.681e-16
0.846811  8.554e-14  1.029e-15
0.846966  8.37e-14  5.731e-16
0.847121  8.383e-14  9.718e-16
0.847276  8.504e-14  6.39e-16
0.847430  8.675e-14  1.104e-15
0.847585  8.838e-14  7.578e-16
0.847740  8.607e-14  9.606e-16
0.847894  8.71e-14  7.882e-16
0.848049  8.539e-14  5.578e-16
0.848204  8.642e-14  7.908e-16
0.848358  8.721e-14  6.944e-16
0.848513  8.724e-14  6.919e-16
0.848668  8.678e-14  7.13e-16
0.848822  8.775e-14  7.685e-16
0.848977  8.618e-14  6.341e-16
0.849132  8.567e-14  7.097e-16
0.849286  8.643e-14  6.47e-16
0.849441  8.733e-14  1.057e-15
0.849596  8.529e-14  8.465e-16
0.849750  8.08e-14  6.201e-16
0.849905  7.508e-14  6.534e-16
0.850060  7.418e-14  9.11e-16
0.850214  7.763e-14  7.217e-16
0.850369  8.49e-14  1.092e-15
0.850523  8.46e-14  8.459e-16
0.850678  8.731e-14  1.111e-15
0.850833  8.757e-14  4.378e-16
0.850987  8.622e-14  6.202e-16
0.851142  8.618e-14  6.087e-16
0.851296  8.721e-14  7.688e-16
0.851451  8.381e-14  5.67e-16
0.851606  8.179e-14  7.998e-16
0.851760  8.069e-14  9.151e-16
0.851915  8.113e-14  6.141e-16
0.852070  8.247e-14  8.423e-16
0.852224  8.333e-14  6.392e-16
0.852379  8.478e-14  8.329e-16
0.852533  8.327e-14  8.834e-16
0.852688  8.436e-14  6.34e-16
0.852843  8.42e-14  8.091e-16
0.852997  8.474e-14  9.243e-16
0.853152  8.303e-14  8.135e-16
0.853306  8.487e-14  6.858e-16
0.853461  8.389e-14  7.93e-16
0.853615  8.172e-14  8.658e-16
0.853770  8.206e-14  9.379e-16
0.853925  7.901e-14  5.507e-16
0.854079  7.288e-14  6.481e-16
0.854234  6.228e-14  5.067e-16
0.854388  5.606e-14  5.987e-16
0.854543  5.829e-14  7.553e-16
0.854697  6.858e-14  7.769e-16
0.854852  7.633e-14  7.033e-16
0.855007  7.916e-14  1.008e-15
0.855161  8.127e-14  9.065e-16
0.855316  8.256e-14  5.819e-16
0.855470  8.26e-14  8.752e-16
0.855625  8.381e-14  7.415e-16
0.855779  8.481e-14  1.002e-15
0.855934  8.371e-14  5.639e-16
0.856088  8.456e-14  3.906e-16
0.856243  8.485e-14  7.849e-16
0.856398  8.355e-14  9.335e-16
0.856552  8.466e-14  7.198e-16
0.856707  8.28e-14  6.973e-16
0.856861  8.561e-14  7.612e-16
0.857016  8.366e-14  1.03e-15
0.857170  8.355e-14  6.598e-16
0.857325  8.413e-14  7.941e-16
0.857479  8.448e-14  1.267e-15
0.857634  8.265e-14  8.172e-16
0.857788  8.435e-14  1.086e-15
0.857943  8.291e-14  9.083e-16
0.858097  8.513e-14  8.732e-16
0.858252  8.357e-14  8.612e-16
0.858406  8.202e-14  7.069e-16
0.858561  8.097e-14  8.418e-16
0.858715  8.308e-14  8.386e-16
0.858870  8.472e-14  7.577e-16
0.859024  8.315e-14  8.255e-16
0.859179  8.319e-14  7.642e-16
0.859333  8.367e-14  7.243e-16
0.859488  8.33e-14  4.059e-16
0.859642  8.428e-14  1.063e-15
0.859797  8.335e-14  6.014e-16
0.859951  8.312e-14  1.141e-15
0.860106  8.294e-14  5.371e-16
0.860260  8.424e-14  6.188e-16
0.860414  8.315e-14  5.202e-16
0.860569  8.412e-14  8.535e-16
0.860723  8.529e-14  6.673e-16
0.860878  8.421e-14  6.753e-16
0.861032  8.552e-14  7.428e-16
0.861187  8.466e-14  5.915e-16
0.861341  8.116e-14  4.143e-16
0.861496  8.284e-14  7.322e-16
0.861650  8.471e-14  5.102e-16
0.861805  8.482e-14  7.735e-16
0.861959  8.458e-14  8.973e-16
0.862113  8.293e-14  4.558e-16
0.862268  8.385e-14  1.046e-15
0.862422  8.339e-14  6.517e-16
0.862577  8.329e-14  1.028e-15
0.862731  8.386e-14  8.205e-16
0.862886  8.369e-14  6.153e-16
0.863040  8.352e-14  6.895e-16
0.863194  8.313e-14  5.643e-16
0.863349  8.388e-14  6.571e-16
0.863503  8.257e-14  6.273e-16
0.863658  8.255e-14  6.86e-16
0.863812  8.131e-14  1.132e-15
0.863967  8.193e-14  5.029e-16
0.864121  8.251e-14  8.434e-16
0.864275  8.226e-14  6.442e-16
0.864430  8.282e-14  5.391e-16
0.864584  8.207e-14  8.621e-16
0.864739  8.262e-14  8.229e-16
0.864893  8.219e-14  7.346e-16
0.865047  8.167e-14  7.473e-16
0.865202  8.245e-14  6.303e-16
0.865356  8.152e-14  5.242e-16
0.865511  8.239e-14  7.022e-16
0.865665  8.082e-14  8.575e-16
0.865819  7.912e-14  5.653e-16
0.865974  7.762e-14  8.25e-16
0.866128  7.281e-14  8.404e-16
0.866282  6.183e-14  6.966e-16
0.866437  5.774e-14  7.495e-16
0.866591  6.19e-14  7.202e-16
0.866746  7.208e-14  1.296e-15
0.866900  7.621e-14  6.349e-16
0.867054  7.802e-14  8.995e-16
0.867209  7.991e-14  7.914e-16
0.867363  8.034e-14  6.409e-16
0.867517  7.879e-14  6.341e-16
0.867672  7.713e-14  7.613e-16
0.867826  7.787e-14  6.361e-16
0.867980  7.986e-14  5.65e-16
0.868135  8.117e-14  7.585e-16
0.868289  8.084e-14  4.365e-16
0.868443  7.996e-14  3.723e-16
0.868598  7.914e-14  8.855e-16
0.868752  7.902e-14  6.899e-16
0.868906  7.629e-14  9.131e-16
0.869061  7.353e-14  4.483e-16
0.869215  7.388e-14  4.04e-16
0.869369  7.748e-14  8.458e-16
0.869524  7.92e-14  4.587e-16
0.869678  8.101e-14  7.783e-16
0.869832  8.164e-14  7.183e-16
0.869987  8.105e-14  1.084e-15
0.870141  8.155e-14  7.897e-16
0.870295  8.141e-14  6.906e-16
0.870450  8.034e-14  8.704e-16
0.870604  8.238e-14  7.487e-16
0.870758  8.296e-14  5.242e-16
0.870913  8.282e-14  7.725e-16
0.871067  8.11e-14  5.663e-16
0.871221  8.109e-14  5.721e-16
0.871375  8.075e-14  3.903e-16
0.871530  8.158e-14  6.134e-16
0.871684  8.246e-14  7.168e-16
0.871838  8.243e-14  8.087e-16
0.871993  8.262e-14  7.999e-16
0.872147  8.224e-14  4.749e-16
0.872301  8.277e-14  7.452e-16
0.872455  8.167e-14  6.742e-16
0.872610  8.342e-14  8.662e-16
0.872764  8.224e-14  4.016e-16
0.872918  8.384e-14  5.612e-16
0.873073  8.187e-14  5.248e-16
0.873227  8.337e-14  8.343e-16
0.873381  8.342e-14  4.765e-16
0.873535  8.146e-14  7.395e-16
0.873690  8.102e-14  3.654e-16
0.873844  8.04e-14  7.76e-16
0.873998  8.258e-14  7.691e-16
0.874152  8.285e-14  7.091e-16
0.874307  8.293e-14  7.835e-16
0.874461  8.316e-14  8.695e-16
0.874615  8.245e-14  6.477e-16
0.874769  8.399e-14  6.205e-16
0.874924  8.294e-14  9.246e-16
0.875078  8.271e-14  6.463e-16
0.875232  8.3e-14  7.445e-16
0.875386  8.288e-14  5.803e-16
0.875541  8.356e-14  6.407e-16
0.875695  8.213e-14  7.782e-16
0.875849  8.249e-14  4.441e-16
0.876003  8.1e-14  8.832e-16
0.876157  8.194e-14  6.074e-16
0.876312  8.374e-14  9.346e-16
0.876466  8.193e-14  4.614e-16
0.876620  8.111e-14  8.042e-16
0.876774  8.114e-14  3.434e-16
0.876929  8.179e-14  5.871e-16
0.877083  8.174e-14  6.425e-16
0.877237  8.235e-14  6.295e-16
0.877391  7.929e-14  6.186e-16
0.877545  7.777e-14  6.159e-16
0.877700  8.044e-14  4.861e-16
0.877854  7.987e-14  7.507e-16
0.878008  8.226e-14  7.829e-16
0.878162  8.114e-14  6.475e-16
0.878316  8.205e-14  7.027e-16
0.878471  8.284e-14  7.945e-16
0.878625  8.343e-14  6.508e-16
0.878779  8.419e-14  8.486e-16
0.878933  8.375e-14  6.652e-16
0.879087  8.269e-14  5.928e-16
0.879242  8.288e-14  4.794e-16
0.879396  8.163e-14  6.747e-16
0.879550  8.104e-14  5.398e-16
0.879704  8.22e-14  7.361e-16
0.879858  8.211e-14  5.079e-16
0.880012  8.214e-14  6.373e-16
0.880167  8.249e-14  6.349e-16
0.880321  8.141e-14  6.219e-16
0.880475  7.962e-14  4.888e-16
0.880629  7.785e-14  4.574e-16
0.880783  7.211e-14  4.465e-16
0.880937  7.138e-14  6.792e-16
0.881092  7.521e-14  5.617e-16
0.881246  7.997e-14  7.44e-16
0.881400  8.248e-14  6.539e-16
0.881554  8.256e-14  4.418e-16
0.881708  8.318e-14  6.607e-16
0.881862  8.354e-14  9.961e-16
0.882016  8.394e-14  8.67e-16
0.882171  8.28e-14  4.583e-16
0.882325  8.241e-14  7.279e-16
0.882479  7.828e-14  7.943e-16
0.882633  7.838e-14  9.349e-16
0.882787  7.767e-14  6.343e-16
0.882941  8.18e-14  7.927e-16
0.883095  8.256e-14  6.214e-16
0.883249  8.397e-14  5.999e-16
0.883404  8.452e-14  8.603e-16
0.883558  8.375e-14  8.779e-16
0.883712  8.415e-14  9.336e-16
0.883866  8.195e-14  1.125e-15
0.884020  8.232e-14  6.161e-16
0.884174  8.153e-14  6.563e-16
0.884328  8.306e-14  6.298e-16
0.884482  8.377e-14  6.461e-16
0.884636  8.263e-14  4.356e-16
0.884791  8.275e-14  1.003e-15
0.884945  8.28e-14  8.869e-16
0.885099  8.27e-14  9.153e-16
0.885253  8.331e-14  5.795e-16
0.885407  8.428e-14  5.793e-16
0.885561  8.375e-14  7.729e-16
0.885715  8.29e-14  7.042e-16
0.885869  8.306e-14  7.569e-16
0.886023  8.314e-14  5.613e-16
0.886177  8.232e-14  6.609e-16
0.886331  8.292e-14  8.232e-16
0.886486  8.254e-14  1.063e-15
0.886640  8.129e-14  6.223e-16
0.886794  8.174e-14  7.54e-16
0.886948  8.099e-14  8.423e-16
0.887102  8.009e-14  6.596e-16
0.887256  8.07e-14  5.549e-16
0.887410  8.176e-14  7.333e-16
0.887564  8.097e-14  8.589e-16
0.887718  8.164e-14  5.159e-16
0.887872  8.258e-14  7.898e-16
0.888026  8.155e-14  9.297e-16
0.888180  8.311e-14  6.83e-16
0.888334  8.27e-14  5.958e-16
0.888488  8.208e-14  8.245e-16
0.888642  8.255e-14  7.355e-16
0.888797  8.224e-14  8.572e-16
0.888951  8.22e-14  5.581e-16
0.889105  8.368e-14  5.564e-16
0.889259  8.237e-14  7.278e-16
0.889413  8.23e-14  5.887e-16
0.889567  8.285e-14  7.681e-16
0.889721  8.217e-14  6.155e-16
0.889875  8.196e-14  7.337e-16
0.890029  8.222e-14  7.773e-16
0.890183  8.179e-14  5.658e-16
0.890337  8.381e-14  8.113e-16
0.890491  8.299e-14  6.019e-16
0.890645  8.365e-14  5.624e-16
0.890799  8.282e-14  6.457e-16
0.890953  8.321e-14  7.807e-16
0.891107  8.267e-14  6.38e-16
0.891261  8.206e-14  7.924e-16
0.891415  8.164e-14  6.562e-16
0.891569  8.227e-14  6.245e-16
0.891723  8.361e-14  5.492e-16
0.891877  8.248e-14  5.651e-16
0.892031  8.143e-14  5.323e-16
0.892185  8.168e-14  6.926e-16
0.892339  8.268e-14  6.594e-16
0.892493  8.114e-14  4.386e-16
0.892647  8.134e-14  7.989e-16
0.892801  8.225e-14  5.962e-16
0.892955  8.328e-14  5.894e-16
0.893109  8.268e-14  8.075e-16
0.893263  8.238e-14  4.581e-16
0.893417  8.285e-14  4.22e-16
0.893571  8.162e-14  7.093e-16
0.893725  8.28e-14  7.445e-16
0.893879  8.351e-14  7.337e-16
0.894033  8.229e-14  4.706e-16
0.894187  8.27e-14  8.087e-16
0.894341  8.24e-14  5.767e-16
0.894495  8.099e-14  5.444e-16
0.894649  8.06e-14  7.283e-16
0.894803  8.17e-14  6.148e-16
0.894957  8.013e-14  5.991e-16
0.895111  8.17e-14  9.702e-16
0.895265  8.287e-14  5.89e-16
0.895419  8.369e-14  8.641e-16
0.895573  8.218e-14  5.906e-16
0.895727  8.244e-14  6.455e-16
0.895881  8.327e-14  6.187e-16
0.896034  8.23e-14  7.583e-16
0.896188  8.145e-14  6.069e-16
0.896342  8.191e-14  5.46e-16
0.896496  8.378e-14  6.395e-16
0.896650  8.121e-14  5.509e-16
0.896804  8.132e-14  7.345e-16
0.896958  8.226e-14  3.957e-16
0.897112  8.192e-14  5.823e-16
0.897266  8.165e-14  2.956e-16
0.897420  8.047e-14  4.659e-16
0.897574  8.107e-14  7.772e-16
0.897728  8.098e-14  7.236e-16
0.897882  8.119e-14  6.789e-16
0.898036  8.154e-14  5.804e-16
0.898190  8.33e-14  9.139e-16
0.898344  8.181e-14  7.767e-16
0.898498  8.229e-14  5.014e-16
0.898651  8.158e-14  7.201e-16
0.898805  8.268e-14  7.09e-16
0.898959  8.25e-14  8.815e-16
0.899113  8.08e-14  7.826e-16
0.899267  7.992e-14  6.694e-16
0.899421  8.237e-14  6.412e-16
0.899575  8.288e-14  6.479e-16
0.899729  8.33e-14  8.482e-16
0.899883  8.155e-14  5.663e-16
0.900037  8.006e-14  6.108e-16
0.900191  7.899e-14  5.011e-16
0.900344  7.952e-14  6.191e-16
0.900498  8.154e-14  7.748e-16
0.900652  8.294e-14  7.127e-16
0.900806  8.355e-14  5.547e-16
0.900960  8.155e-14  5.03e-16
0.901114  8.053e-14  3.996e-16
0.901268  7.925e-14  7.509e-16
0.901422  7.917e-14  6.636e-16
0.901576  8.1e-14  4.764e-16
0.901729  7.91e-14  5.588e-16
0.901883  7.955e-14  6.663e-16
0.902037  7.849e-14  6.263e-16
0.902191  7.871e-14  6.738e-16
0.902345  7.888e-14  9.488e-16
0.902499  7.899e-14  6.188e-16
0.902653  8.013e-14  6.478e-16
0.902807  8.079e-14  5.66e-16
0.902960  7.962e-14  4.61e-16
0.903114  8.113e-14  9.883e-16
0.903268  8.202e-14  6.309e-16
0.903422  8.189e-14  7.372e-16
0.903576  8.348e-14  6.499e-16
0.903730  8.235e-14  7.851e-16
0.903884  8.327e-14  6.777e-16
0.904037  8.235e-14  7.362e-16
0.904191  8.17e-14  6.625e-16
0.904345  8.297e-14  6.838e-16
0.904499  8.319e-14  6.332e-16
0.904653  8.201e-14  6.122e-16
0.904807  8.217e-14  5.346e-16
0.904961  8.224e-14  3.188e-16
0.905114  8.282e-14  7.462e-16
0.905268  8.341e-14  5.039e-16
0.905422  8.313e-14  6.985e-16
0.905576  8.215e-14  3.927e-16
0.905730  8.191e-14  7.31e-16
0.905884  8.367e-14  8.29e-16
0.906037  8.541e-14  8.272e-16
0.906191  8.342e-14  5.774e-16
0.906345  8.276e-14  8.352e-16
0.906499  8.33e-14  6.422e-16
0.906653  8.337e-14  5.859e-16
0.906807  8.338e-14  8.912e-16
0.906960  8.315e-14  7.663e-16
0.907114  8.266e-14  8.072e-16
0.907268  8.256e-14  5.623e-16
0.907422  8.327e-14  6.512e-16
0.907576  8.295e-14  5.4e-16
0.907730  8.342e-14  1.025e-15
0.907883  8.266e-14  8.76e-16
0.908037  8.327e-14  8.4e-16
0.908191  8.207e-14  7.651e-16
0.908345  8.229e-14  6.613e-16
0.908499  8.306e-14  6.275e-16
0.908652  8.375e-14  8.742e-16
0.908806  8.107e-14  8.074e-16
0.908960  7.916e-14  5.406e-16
0.909114  7.868e-14  6.32e-16
0.909268  7.788e-14  7.603e-16
0.909421  8.101e-14  9.235e-16
0.909575  8.311e-14  7.242e-16
0.909729  8.268e-14  5.463e-16
0.909883  8.298e-14  7.332e-16
0.910037  8.259e-14  4.507e-16
0.910190  8.292e-14  4.971e-16
0.910344  8.25e-14  6.582e-16
0.910498  8.233e-14  4.652e-16
0.910652  8.212e-14  7.469e-16
0.910805  8.285e-14  4.754e-16
0.910959  8.239e-14  5.472e-16
0.911113  8.46e-14  9.645e-16
0.911267  8.28e-14  5.367e-16
0.911420  8.379e-14  6.899e-16
0.911574  8.282e-14  6.194e-16
0.911728  8.351e-14  6.649e-16
0.911882  8.271e-14  8.339e-16
0.912036  8.228e-14  7.847e-16
0.912189  8.24e-14  6.495e-16
0.912343  8.16e-14  7.636e-16
0.912497  8.235e-14  8.526e-16
0.912651  8.11e-14  7.49e-16
0.912804  8.191e-14  6.926e-16
0.912958  8.195e-14  7.863e-16
0.913112  8.344e-14  7.631e-16
0.913266  8.181e-14  5.367e-16
0.913419  8.224e-14  5.76e-16
0.913573  8.295e-14  7.109e-16
0.913727  8.17e-14  6.622e-16
0.913881  8.222e-14  4.84e-16
0.914034  8.125e-14  6.776e-16
0.914245  8.136e-14  6.19e-16
0.914427  8.163e-14  7.309e-16
0.914608  8.161e-14  6.758e-16
0.914790  8.061e-14  3.228e-16
0.914972  8.073e-14  5.012e-16
0.915153  8.088e-14  6.559e-16
0.915335  8.164e-14  6.286e-16
0.915516  8.199e-14  8.212e-16
0.915698  8.064e-14  7.03e-16
0.915880  8.288e-14  4.88e-16
0.916061  8.297e-14  6.773e-16
0.916243  8.235e-14  7.194e-16
0.916425  8.223e-14  6.647e-16
0.916606  8.209e-14  7.331e-16
0.916788  8.185e-14  5.616e-16
0.916970  8.226e-14  5.152e-16
0.917151  8.173e-14  5.981e-16
0.917333  8.052e-14  6.781e-16
0.917514  8.069e-14  5.312e-16
0.917696  8.168e-14  5.548e-16
0.917877  8.157e-14  4.238e-16
0.918059  8.155e-14  5.564e-16
0.918241  8.128e-14  7.168e-16
0.918422  8.16e-14  6.871e-16
0.918604  8.097e-14  5.034e-16
0.918785  8.153e-14  5.882e-16
0.918967  8.177e-14  6.038e-16
0.919149  8.226e-14  6.814e-16
0.919330  8.12e-14  5.537e-16
0.919512  8.072e-14  6.52e-16
0.919693  8.078e-14  7.058e-16
0.919875  8.114e-14  5.987e-16
0.920056  8.256e-14  7.387e-16
0.920238  8.145e-14  5.611e-16
0.920419  8.157e-14  5.621e-16
0.920601  8.036e-14  5.164e-16
0.920783  8.12e-14  6.268e-16
0.920964  8.142e-14  7.128e-16
0.921146  8.128e-14  5.247e-16
0.921327  8.066e-14  6.611e-16
0.921509  8.222e-14  7.06e-16
0.921690  8.345e-14  6.23e-16
0.921872  8.255e-14  7.2e-16
0.922053  8.291e-14  6.808e-16
0.922235  8.209e-14  6.379e-16
0.922416  8.332e-14  8.309e-16
0.922598  8.274e-14  5.874e-16
0.922779  8.306e-14  5.698e-16
0.922961  8.21e-14  6.261e-16
0.923142  8.188e-14  6.963e-16
0.923324  8.063e-14  8.211e-16
0.923505  8.034e-14  7.482e-16
0.923686  8.109e-14  6.398e-16
0.923868  8.206e-14  5.907e-16
0.924049  8.151e-14  5.052e-16
0.924231  8.218e-14  7.913e-16
0.924412  8.347e-14  6.214e-16
0.924594  8.276e-14  7.493e-16
0.924775  8.213e-14  5.924e-16
0.924957  8.1e-14  4.954e-16
0.925138  8.27e-14  6.731e-16
0.925319  8.252e-14  6.039e-16
0.925501  8.079e-14  4.74e-16
0.925682  7.934e-14  5.049e-16
0.925864  7.871e-14  5.429e-16
0.926045  8.024e-14  5.081e-16
0.926227  8.064e-14  7.667e-16
0.926408  8.299e-14  6.424e-16
0.926589  8.222e-14  5.146e-16
0.926771  8.188e-14  5.957e-16
0.926952  8.148e-14  6.828e-16
0.927134  8.159e-14  4.481e-16
0.927315  8.1e-14  6.548e-16
0.927496  8.021e-14  7.269e-16
0.927678  8.006e-14  6.47e-16
0.927859  8.02e-14  6.06e-16
0.928041  7.987e-14  6.217e-16
0.928222  8.103e-14  6.388e-16
0.928403  8.114e-14  6.184e-16
0.928585  8.16e-14  4.936e-16
0.928766  8.132e-14  5.274e-16
0.928947  8.15e-14  5.29e-16
0.929129  7.943e-14  3.991e-16
0.929310  7.871e-14  6.186e-16
0.929491  7.822e-14  5.938e-16
0.929673  8.005e-14  5.716e-16
0.929854  8.024e-14  5.947e-16
0.930035  8.027e-14  6.836e-16
0.930217  7.99e-14  4.36e-16
0.930398  7.988e-14  6.174e-16
0.930579  8.081e-14  5.842e-16
0.930761  8.08e-14  3.773e-16
0.930942  8.037e-14  6.615e-16
0.931123  8.085e-14  6.541e-16
0.931305  7.962e-14  6.758e-16
0.931486  7.978e-14  8.659e-16
0.931667  8.032e-14  6.746e-16
0.931849  8.065e-14  6.852e-16
0.932030  7.907e-14  6.022e-16
0.932211  7.998e-14  7.455e-16
0.932392  7.979e-14  6.976e-16
0.932574  8.042e-14  8.39e-16
0.932755  8.073e-14  6.792e-16
0.932936  8.084e-14  6.378e-16
0.933118  8.102e-14  4.339e-16
0.933299  8.098e-14  5.926e-16
0.933480  8.064e-14  7.57e-16
0.933661  7.888e-14  8.054e-16
0.933843  7.905e-14  5.679e-16
0.934024  7.984e-14  4.097e-16
0.934205  8.022e-14  6.721e-16
0.934386  8.025e-14  8.957e-16
0.934568  8.07e-14  8.026e-16
0.934749  8.034e-14  7.607e-16
0.934930  8.035e-14  8.474e-16
0.935111  8.088e-14  7.858e-16
0.935293  8.02e-14  6.885e-16
0.935474  7.984e-14  9.372e-16
0.935655  8.009e-14  6.364e-16
0.935836  7.933e-14  6.4e-16
0.936017  7.826e-14  6.766e-16
0.936199  7.796e-14  6.454e-16
0.936380  7.84e-14  8.103e-16
0.936561  7.856e-14  5.876e-16
0.936742  8.004e-14  7.061e-16
0.936923  7.987e-14  5.566e-16
0.937105  7.971e-14  5.718e-16
0.937286  7.929e-14  6.412e-16
0.937467  7.862e-14  6.722e-16
0.937648  7.882e-14  5.962e-16
0.937829  7.981e-14  7.085e-16
0.938011  8.011e-14  8.388e-16
0.938192  7.928e-14  8.065e-16
0.938373  7.934e-14  7.428e-16
0.938554  8.141e-14  6.944e-16
0.938735  7.932e-14  5.703e-16
0.938916  8.176e-14  4.077e-16
0.939098  7.972e-14  6.279e-16
0.939279  8.114e-14  6.624e-16
0.939460  8.038e-14  7.094e-16
0.939641  8.028e-14  4.336e-16
0.939822  8.006e-14  7.213e-16
0.940003  8.127e-14  6.136e-16
0.940184  7.93e-14  7.562e-16
0.940365  7.977e-14  6.126e-16
0.940547  7.906e-14  5.304e-16
0.940728  7.926e-14  6.291e-16
0.940909  7.845e-14  6.115e-16
0.941090  7.966e-14  8.647e-16
0.941271  7.96e-14  6.258e-16
0.941452  7.986e-14  7.106e-16
0.941633  7.876e-14  7.661e-16
0.941814  7.665e-14  5.496e-16
0.941995  7.902e-14  4.558e-16
0.942177  8.034e-14  5.638e-16
0.942358  8.01e-14  7.348e-16
0.942539  7.981e-14  4.947e-16
0.942720  7.947e-14  7.243e-16
0.942901  8.009e-14  6.635e-16
0.943082  8.011e-14  7.411e-16
0.943263  7.99e-14  8.212e-16
0.943444  7.951e-14  7.815e-16
0.943625  8.031e-14  7.355e-16
0.943806  7.966e-14  6.511e-16
0.943987  7.825e-14  7.7e-16
0.944168  7.787e-14  9.55e-16
0.944349  7.805e-14  5.357e-16
0.944530  7.825e-14  8.465e-16
0.944711  7.767e-14  6.985e-16
0.944892  7.679e-14  6.779e-16
0.945073  7.691e-14  4.965e-16
0.945254  7.833e-14  7.314e-16
0.945435  7.968e-14  8.326e-16
0.945616  7.702e-14  1.076e-15
0.945798  7.961e-14  5.296e-16
0.945979  8.141e-14  3.707e-16
0.946160  7.922e-14  7.143e-16
0.946341  7.859e-14  7.525e-16
0.946522  7.922e-14  9.178e-16
0.946703  7.795e-14  4.979e-16
0.946884  8.07e-14  5.506e-16
0.947065  7.912e-14  5.498e-16
0.947246  7.937e-14  6.118e-16
0.947426  7.915e-14  4.539e-16
0.947608  7.942e-14  6.135e-16
0.947788  7.811e-14  6.158e-16
0.947969  7.942e-14  5.019e-16
0.948150  7.76e-14  6.853e-16
0.948331  7.886e-14  7.815e-16
0.948512  7.947e-14  7.587e-16
0.948693  7.952e-14  5.185e-16
0.948874  8.035e-14  4.349e-16
0.949055  7.963e-14  5.253e-16
0.949236  7.952e-14  3.274e-16
0.949417  7.971e-14  7.198e-16
0.949598  7.801e-14  7.749e-16
0.949779  7.949e-14  5.277e-16
0.949960  7.965e-14  6.507e-16
0.950141  7.96e-14  4.809e-16
0.950322  8.005e-14  6.707e-16
0.950503  7.953e-14  4.994e-16
0.950684  7.869e-14  4.917e-16
0.950865  7.823e-14  5.07e-16
0.951046  8.057e-14  3.737e-16
0.951226  8.024e-14  4.682e-16
0.951407  8.018e-14  4.712e-16
0.951588  7.883e-14  6.624e-16
0.951769  7.875e-14  6.517e-16
0.951950  7.864e-14  5.047e-16
0.952131  7.878e-14  7.145e-16
0.952312  7.881e-14  4.529e-16
0.952493  7.936e-14  6.53e-16
0.952674  7.955e-14  5.923e-16
0.952854  7.901e-14  5.255e-16
0.953035  7.943e-14  5.034e-16
0.953216  8.006e-14  4.426e-16
0.953397  7.988e-14  7.537e-16
0.953578  7.943e-14  4.802e-16
0.953759  7.964e-14  5.844e-16
0.953940  8.05e-14  6.589e-16
0.954121  8.137e-14  5.928e-16
0.954301  7.922e-14  5.091e-16
0.954482  7.922e-14  7.204e-16
0.954663  7.779e-14  5.546e-16
0.954844  7.695e-14  7.349e-16
0.955025  7.65e-14  5.854e-16
0.955206  7.861e-14  6.359e-16
0.955386  7.911e-14  4.675e-16
0.955567  7.894e-14  6.097e-16
0.955748  7.911e-14  6.592e-16
0.955929  7.969e-14  5.891e-16
0.956110  7.937e-14  6.618e-16
0.956291  7.909e-14  5.903e-16
0.956471  8.009e-14  5.59e-16
0.956652  7.888e-14  8.037e-16
0.956833  7.913e-14  5.385e-16
0.957014  7.904e-14  4.849e-16
0.957195  7.927e-14  6.066e-16
0.957375  7.792e-14  6.123e-16
0.957556  7.725e-14  4.108e-16
0.957737  7.678e-14  4.174e-16
0.957918  7.778e-14  5.217e-16
0.958099  7.861e-14  5.019e-16
0.958279  7.798e-14  4.446e-16
0.958460  7.787e-14  6.439e-16
0.958641  7.848e-14  6.707e-16
0.958822  7.823e-14  4.35e-16
0.959002  7.936e-14  5.246e-16
0.959183  7.886e-14  5.698e-16
0.959364  7.984e-14  5.763e-16
0.959545  7.881e-14  4.706e-16
0.959725  7.872e-14  4.207e-16
0.959906  7.701e-14  5.29e-16
0.960087  7.557e-14  4.96e-16
0.960268  7.583e-14  4.568e-16
0.960448  7.753e-14  5.762e-16
0.960629  7.862e-14  5.677e-16
0.960810  7.84e-14  6.314e-16
0.960991  7.93e-14  4.612e-16
0.961171  7.862e-14  4.935e-16
0.961352  7.873e-14  4.953e-16
0.961533  7.923e-14  5.969e-16
0.961713  7.87e-14  5.681e-16
0.961894  7.933e-14  4.546e-16
0.962075  7.941e-14  5.615e-16
0.962256  7.848e-14  4.869e-16
0.962436  7.929e-14  6.115e-16
0.962617  7.865e-14  5.92e-16
0.962798  7.859e-14  4.215e-16
0.962978  7.851e-14  7.326e-16
0.963159  7.976e-14  6.163e-16
0.963340  7.977e-14  4.176e-16
0.963520  7.844e-14  4.659e-16
0.963701  7.707e-14  5.184e-16
0.963882  7.363e-14  6.559e-16
0.964063  7.1e-14  6.188e-16
0.964243  7.247e-14  5.626e-16
0.964424  7.657e-14  5.689e-16
0.964604  7.748e-14  5.036e-16
0.964785  7.624e-14  4.696e-16
0.964966  7.512e-14  6.753e-16
0.965146  7.638e-14  5.958e-16
0.965327  7.719e-14  4.734e-16
0.965508  7.786e-14  3.746e-16
0.965688  7.813e-14  5.241e-16
0.965869  7.86e-14  4.444e-16
0.966050  7.852e-14  3.948e-16
0.966230  7.865e-14  4.096e-16
0.966411  7.732e-14  3.972e-16
0.966592  7.777e-14  5.278e-16
0.966772  7.838e-14  5.079e-16
0.966953  7.768e-14  3.559e-16
0.967133  7.805e-14  6.032e-16
0.967314  7.719e-14  5.68e-16
0.967495  7.66e-14  5.703e-16
0.967675  7.409e-14  4.054e-16
0.967856  7.22e-14  4.054e-16
0.968036  7.536e-14  4.298e-16
0.968217  7.818e-14  5.23e-16
0.968398  7.883e-14  4.569e-16
0.968578  7.78e-14  5.485e-16
0.968759  7.796e-14  6.545e-16
0.968939  7.586e-14  3.898e-16
0.969120  7.614e-14  5.352e-16
0.969301  7.593e-14  3.729e-16
0.969481  7.708e-14  3.943e-16
0.969662  7.801e-14  3.547e-16
0.969842  7.865e-14  4.447e-16
0.970023  7.816e-14  5.462e-16
0.970203  7.815e-14  5.413e-16
0.970384  7.683e-14  4.798e-16
0.970565  7.576e-14  6.06e-16
0.970745  7.329e-14  4.792e-16
0.970926  7.302e-14  4.439e-16
0.971106  7.582e-14  5.125e-16
0.971287  7.687e-14  4.723e-16
0.971467  7.845e-14  5.214e-16
0.971648  7.748e-14  3.772e-16
0.971828  7.775e-14  4.495e-16
0.972009  7.7e-14  4.933e-16
0.972189  7.61e-14  4.42e-16
0.972370  7.666e-14  5.013e-16
0.972550  7.751e-14  4.598e-16
0.972731  7.79e-14  5.792e-16
0.972911  7.635e-14  3.746e-16
0.973092  7.383e-14  3.464e-16
0.973273  7.47e-14  4.785e-16
0.973453  7.736e-14  5.674e-16
0.973634  7.621e-14  4.669e-16
0.973814  7.591e-14  5.475e-16
0.973995  7.643e-14  4.133e-16
0.974175  7.741e-14  3.393e-16
0.974356  7.558e-14  4.326e-16
0.974536  7.347e-14  6.188e-16
0.974716  7.458e-14  3.26e-16
0.974897  7.623e-14  5.421e-16
0.975077  7.736e-14  5.73e-16
0.975258  7.729e-14  4.948e-16
0.975438  7.716e-14  5.466e-16
0.975619  7.706e-14  3.401e-16
0.975799  7.87e-14  2.751e-16
0.975980  7.819e-14  4.372e-16
0.976160  7.897e-14  5.126e-16
0.976341  7.76e-14  4.805e-16
0.976521  7.764e-14  4.34e-16
0.976702  7.705e-14  5.48e-16
0.976882  7.724e-14  4.862e-16
0.977062  7.614e-14  3.481e-16
0.977243  7.394e-14  4.177e-16
0.977423  7.524e-14  5.588e-16
0.977604  7.651e-14  4.677e-16
0.977784  7.731e-14  4.652e-16
0.977965  7.835e-14  3.017e-16
0.978145  7.789e-14  4.459e-16
0.978325  7.609e-14  4.955e-16
0.978506  7.242e-14  4.489e-16
0.978686  7.111e-14  3.754e-16
0.978867  7.185e-14  5.473e-16
0.979047  7.302e-14  4.85e-16
0.979228  7.61e-14  3.203e-16
0.979408  7.729e-14  4.675e-16
0.979588  7.669e-14  3.513e-16
0.979769  7.786e-14  4.687e-16
0.979949  7.802e-14  4.463e-16
0.980130  7.746e-14  5.962e-16
0.980310  7.812e-14  4.725e-16
0.980490  7.681e-14  3.616e-16
0.980671  7.789e-14  4.637e-16
0.980851  7.818e-14  3.593e-16
0.981031  7.765e-14  4.998e-16
0.981212  7.757e-14  4.988e-16
0.981392  7.853e-14  4.191e-16
0.981573  7.767e-14  4.872e-16
0.981753  7.753e-14  4.805e-16
0.981933  7.753e-14  3.179e-16
0.982114  7.724e-14  5.206e-16
0.982294  7.742e-14  4.559e-16
0.982474  7.69e-14  6.42e-16
0.982655  7.775e-14  4.432e-16
0.982835  7.725e-14  3.09e-16
0.983015  7.737e-14  5.545e-16
0.983196  7.674e-14  4.096e-16
0.983376  7.631e-14  5.252e-16
0.983556  7.57e-14  5.349e-16
0.983737  7.659e-14  3.998e-16
0.983917  7.736e-14  5.135e-16
0.984097  7.788e-14  5.407e-16
0.984278  7.712e-14  5.33e-16
0.984458  7.794e-14  3.922e-16
0.984638  7.779e-14  4.793e-16
0.984819  7.773e-14  4.822e-16
0.984999  7.753e-14  5.616e-16
0.985179  7.694e-14  5.436e-16
0.985360  7.732e-14  4.42e-16
0.985540  7.843e-14  4.879e-16
0.985720  7.72e-14  5.136e-16
0.985900  7.798e-14  4.092e-16
0.986081  7.748e-14  2.732e-16
0.986261  7.66e-14  3.996e-16
0.986441  7.721e-14  6.683e-16
0.986622  7.652e-14  3.862e-16
0.986802  7.702e-14  5.506e-16
0.986982  7.672e-14  3.734e-16
0.987162  7.727e-14  6.28e-16
0.987343  7.702e-14  5.965e-16
0.987523  7.685e-14  4.61e-16
0.987703  7.697e-14  4.707e-16
0.987884  7.709e-14  3.564e-16
0.988064  7.711e-14  4.833e-16
0.988244  7.694e-14  2.611e-16
0.988424  7.709e-14  5.292e-16
0.988605  7.654e-14  5.387e-16
0.988785  7.716e-14  4.665e-16
0.988965  7.688e-14  3.76e-16
0.989145  7.715e-14  5.45e-16
0.989326  7.682e-14  4.087e-16
0.989506  7.691e-14  5.514e-16
0.989686  7.665e-14  4.455e-16
0.989866  7.653e-14  3.501e-16
0.990046  7.58e-14  4.688e-16
0.990227  7.587e-14  3.829e-16
0.990407  7.518e-14  3.66e-16
0.990587  7.511e-14  4.899e-16
0.990767  7.378e-14  3.527e-16
0.990948  7.395e-14  2.444e-16
0.991128  7.458e-14  3e-16
0.991308  7.437e-14  3.425e-16
0.991488  7.315e-14  4.924e-16
0.991668  7.375e-14  4.354e-16
0.991849  7.401e-14  4.284e-16
0.992029  7.349e-14  4.801e-16
0.992209  7.424e-14  5.051e-16
0.992389  7.385e-14  3.98e-16
0.992569  7.373e-14  3.945e-16
0.992750  7.332e-14  3.615e-16
0.992930  7.345e-14  5.351e-16
0.993110  7.488e-14  3.752e-16
0.993290  7.531e-14  3.77e-16
0.993470  7.539e-14  1.807e-16
0.993650  7.484e-14  4.961e-16
0.993831  7.594e-14  4.621e-16
0.994011  7.531e-14  4.6e-16
0.994191  7.542e-14  4.353e-16
0.994371  7.439e-14  4.149e-16
0.994551  7.455e-14  4e-16
0.994731  7.454e-14  3.984e-16
0.994911  7.347e-14  5.897e-16
0.995092  7.522e-14  3.727e-16
0.995272  7.567e-14  4.62e-16
0.995452  7.538e-14  4.325e-16
0.995632  7.591e-14  3.814e-16
0.995812  7.436e-14  5.468e-16
0.995992  7.494e-14  3.882e-16
0.996172  7.484e-14  5.019e-16
0.996353  7.408e-14  3.806e-16
0.996533  7.517e-14  4.366e-16
0.996713  7.545e-14  3.67e-16
0.996893  7.518e-14  3.885e-16
0.997073  7.477e-14  4.856e-16
0.997253  7.402e-14  4.816e-16
0.997433  7.418e-14  4.869e-16
0.997613  7.481e-14  3.569e-16
0.997794  7.414e-14  3.772e-16
0.997974  7.466e-14  5.346e-16
0.998154  7.483e-14  3.961e-16
0.998334  7.472e-14  4.433e-16
0.998514  7.43e-14  3.578e-16
0.998694  7.417e-14  4.425e-16
0.998874  7.421e-14  3.792e-16
0.999054  7.449e-14  4.835e-16
0.999234  7.424e-14  4.426e-16
0.999414  7.461e-14  5.457e-16
0.999594  7.51e-14  2.647e-16
0.999775  7.443e-14  3.611e-16
0.999955  7.306e-14  2.93e-16
1.000135  7.431e-14  4.098e-16
1.000315  7.375e-14  4.572e-16
1.000495  7.427e-14  4.568e-16
1.000675  7.44e-14  5.164e-16
1.000855  7.451e-14  5.469e-16
1.001035  7.37e-14  4.81e-16
1.001215  7.406e-14  3.163e-16
1.001395  7.434e-14  4.904e-16
1.001575  7.487e-14  5.246e-16
1.001755  7.513e-14  3.287e-16
1.001935  7.452e-14  5.649e-16
1.002115  7.427e-14  4.436e-16
1.002295  7.496e-14  5.815e-16
1.002475  7.552e-14  4.756e-16
1.002655  7.54e-14  4.244e-16
1.002835  7.516e-14  1.941e-16
1.003015  7.57e-14  5.172e-16
1.003195  7.513e-14  4.013e-16
1.003375  7.528e-14  5.085e-16
1.003555  7.417e-14  3.169e-16
1.003735  7.431e-14  3.459e-16
1.003915  7.421e-14  3.107e-16
1.004095  7.414e-14  4.941e-16
1.004275  7.524e-14  4.437e-16
1.004455  7.565e-14  4.55e-16
1.004635  7.58e-14  4.166e-16
1.004815  7.612e-14  4.322e-16
1.004995  7.48e-14  4.678e-16
1.005175  7.401e-14  5.456e-16
1.005355  7.443e-14  6.173e-16
1.005535  7.414e-14  5.461e-16
1.005715  7.373e-14  3.588e-16
1.005895  7.276e-14  3.488e-16
1.006075  7.294e-14  5.024e-16
1.006255  7.295e-14  3.809e-16
1.006435  7.367e-14  3.745e-16
1.006615  7.333e-14  3.669e-16
1.006795  7.346e-14  3.602e-16
1.006975  7.468e-14  2.419e-16
1.007155  7.425e-14  4.78e-16
1.007335  7.458e-14  2.711e-16
1.007515  7.438e-14  4.694e-16
1.007695  7.483e-14  3.654e-16
1.007875  7.454e-14  3.008e-16
1.008055  7.385e-14  4.338e-16
1.008235  7.431e-14  4.864e-16
1.008415  7.464e-14  5.147e-16
1.008595  7.461e-14  5.649e-16
1.008775  7.376e-14  4.147e-16
1.008955  7.423e-14  3.726e-16
1.009135  7.452e-14  3.108e-16
1.009315  7.416e-14  4.041e-16
1.009495  7.467e-14  3.85e-16
1.009674  7.534e-14  5.304e-16
1.009854  7.454e-14  3.981e-16
1.010034  7.519e-14  4.32e-16
1.010214  7.516e-14  4.514e-16
1.010394  7.521e-14  2.268e-16
1.010574  7.459e-14  3.186e-16
1.010754  7.554e-14  3.882e-16
1.010934  7.476e-14  4.1e-16
1.011114  7.454e-14  4.954e-16
1.011294  7.483e-14  4.123e-16
1.011474  7.449e-14  4.872e-16
1.011653  7.401e-14  4.683e-16
1.011833  7.381e-14  4.422e-16
1.012013  7.396e-14  2.461e-16
1.012193  7.378e-14  4.151e-16
1.012373  7.359e-14  4.584e-16
1.012553  7.323e-14  3.861e-16
1.012733  7.382e-14  3.611e-16
1.012913  7.398e-14  3.832e-16
1.013093  7.436e-14  3.864e-16
1.013272  7.429e-14  3.516e-16
1.013452  7.458e-14  2.44e-16
1.013632  7.364e-14  4.636e-16
1.013812  7.428e-14  3.862e-16
1.013992  7.384e-14  3.585e-16
1.014172  7.349e-14  2.843e-16
1.014352  7.334e-14  2.514e-16
1.014531  7.372e-14  4.145e-16
1.014711  7.258e-14  4.49e-16
1.014891  7.253e-14  3.781e-16
1.015071  7.352e-14  3.199e-16
1.015251  7.328e-14  5.533e-16
1.015431  7.391e-14  3.485e-16
1.015611  7.399e-14  4.161e-16
1.015790  7.347e-14  4.806e-16
1.015970  7.356e-14  4.259e-16
1.016150  7.278e-14  4.159e-16
1.016330  7.356e-14  5.075e-16
1.016510  7.39e-14  3.746e-16
1.016690  7.394e-14  3.568e-16
1.016869  7.42e-14  3.749e-16
1.017049  7.348e-14  3.339e-16
1.017229  7.245e-14  4.229e-16
1.017409  7.355e-14  3.472e-16
1.017589  7.363e-14  3.758e-16
1.017768  7.391e-14  4.917e-16
1.017948  7.32e-14  4.998e-16
1.018128  7.36e-14  3.442e-16
1.018308  7.332e-14  4.014e-16
1.018488  7.291e-14  4.454e-16
1.018667  7.357e-14  4.046e-16
1.018847  7.357e-14  4.143e-16
1.019027  7.364e-14  4.598e-16
1.019207  7.276e-14  3.741e-16
1.019387  7.27e-14  4.577e-16
1.019566  7.296e-14  2.98e-16
1.019746  7.393e-14  3.533e-16
1.019926  7.286e-14  4.127e-16
1.020106  7.3e-14  3.618e-16
1.020285  7.321e-14  4.12e-16
1.020465  7.372e-14  3.181e-16
1.020645  7.354e-14  4.35e-16
1.020825  7.419e-14  3.614e-16
1.021005  7.328e-14  3.891e-16
1.021184  7.424e-14  3.517e-16
1.021364  7.33e-14  4.644e-16
1.021544  7.335e-14  4.552e-16
1.021724  7.277e-14  3.023e-16
1.021903  7.266e-14  5.322e-16
1.022083  7.203e-14  4.056e-16
1.022263  7.235e-14  3.536e-16
1.022443  7.318e-14  3.024e-16
1.022622  7.406e-14  2.832e-16
1.022802  7.324e-14  3.678e-16
1.022982  7.39e-14  2.867e-16
1.023162  7.322e-14  4.883e-16
1.023341  7.314e-14  4.649e-16
1.023521  7.334e-14  5.785e-16
1.023701  7.283e-14  4.359e-16
1.023880  7.324e-14  3.442e-16
1.024060  7.345e-14  4.198e-16
1.024240  7.358e-14  3.244e-16
1.024420  7.412e-14  3.491e-16
1.024599  7.316e-14  3.183e-16
1.024779  7.353e-14  4.015e-16
1.024959  7.371e-14  4.09e-16
1.025138  7.348e-14  2.763e-16
1.025318  7.276e-14  3.324e-16
1.025498  7.29e-14  5.008e-16
1.025678  7.321e-14  3.618e-16
1.025857  7.295e-14  3.89e-16
1.026037  7.236e-14  3.333e-16
1.026217  7.235e-14  4.037e-16
1.026397  7.226e-14  4.276e-16
1.026576  7.258e-14  3.7e-16
1.026756  7.267e-14  3.769e-16
1.026936  7.348e-14  3.412e-16
1.027115  7.341e-14  3.252e-16
1.027295  7.325e-14  3.202e-16
1.027475  7.273e-14  3.316e-16
1.027654  7.226e-14  3.418e-16
1.027834  7.307e-14  3.575e-16
1.028014  7.31e-14  3.253e-16
1.028193  7.32e-14  3.132e-16
1.028373  7.251e-14  3.505e-16
1.028553  7.271e-14  3.835e-16
1.028732  7.298e-14  4.073e-16
1.028912  7.233e-14  3.591e-16
1.029092  7.378e-14  2.321e-16
1.029271  7.285e-14  4.779e-16
1.029451  7.386e-14  3.771e-16
1.029631  7.214e-14  5.276e-16
1.029810  7.354e-14  4.474e-16
1.029990  7.258e-14  3.334e-16
1.030169  7.287e-14  4.379e-16
1.030349  7.224e-14  4.375e-16
1.030529  7.261e-14  4.153e-16
1.030708  7.301e-14  3.403e-16
1.030888  7.387e-14  3.388e-16
1.031068  7.251e-14  3.527e-16
1.031247  7.366e-14  4.227e-16
1.031427  7.285e-14  4.075e-16
1.031607  7.381e-14  2.098e-16
1.031786  7.248e-14  3.747e-16
1.031966  7.223e-14  3.525e-16
1.032145  7.264e-14  3.004e-16
1.032325  7.36e-14  2.358e-16
1.032505  7.277e-14  3.616e-16
1.032684  7.207e-14  4.341e-16
1.032864  7.169e-14  4.423e-16
1.033044  7.206e-14  4.368e-16
1.033223  7.237e-14  3.692e-16
1.033403  7.299e-14  4.425e-16
1.033582  7.278e-14  3.546e-16
1.033762  7.221e-14  3.577e-16
1.033942  7.154e-14  3.862e-16
1.034121  7.11e-14  3.897e-16
1.034301  6.972e-14  2.637e-16
1.034480  6.557e-14  3.133e-16
1.034660  6.456e-14  3.656e-16
1.034839  6.65e-14  3.417e-16
1.035019  7.043e-14  3.884e-16
1.035199  7.169e-14  3.039e-16
1.035378  7.269e-14  2.547e-16
1.035558  7.198e-14  3.895e-16
1.035737  7.311e-14  3.019e-16
1.035917  7.21e-14  4.418e-16
1.036096  7.246e-14  4.282e-16
1.036276  7.202e-14  3.445e-16
1.036456  7.294e-14  3.153e-16
1.036635  7.281e-14  4.156e-16
1.036815  7.289e-14  4.026e-16
1.036994  7.224e-14  4.71e-16
1.037174  7.285e-14  4.405e-16
1.037353  7.232e-14  4.362e-16
1.037533  7.17e-14  5.27e-16
1.037712  7.233e-14  3.633e-16
1.037892  7.263e-14  4.636e-16
1.038072  7.197e-14  4.7e-16
1.038251  7.135e-14  5.931e-16
1.038431  7.196e-14  4.103e-16
1.038610  7.22e-14  4.035e-16
1.038790  7.282e-14  4.02e-16
1.038969  7.221e-14  3.479e-16
1.039149  7.221e-14  2.663e-16
1.039328  7.271e-14  3.777e-16
1.039508  7.22e-14  4.028e-16
1.039687  7.011e-14  3.552e-16
1.039867  6.888e-14  3.142e-16
1.040046  6.898e-14  3.053e-16
1.040226  7.138e-14  4.379e-16
1.040405  7.196e-14  3.774e-16
1.040585  7.251e-14  5.177e-16
1.040764  7.219e-14  4.684e-16
1.040944  7.267e-14  4.068e-16
1.041124  7.213e-14  6.203e-16
1.041303  7.202e-14  3.442e-16
1.041482  7.198e-14  2.679e-16
1.041662  7.232e-14  5.089e-16
1.041842  7.182e-14  4.562e-16
1.042021  7.232e-14  3.185e-16
1.042200  7.229e-14  3.955e-16
1.042380  7.195e-14  4.848e-16
1.042560  7.187e-14  5.65e-16
1.042739  7.118e-14  3.146e-16
1.042918  7.134e-14  3.232e-16
1.043098  7.171e-14  2.779e-16
1.043277  7.235e-14  3.964e-16
1.043457  7.212e-14  4.213e-16
1.043636  7.221e-14  3.026e-16
1.043816  7.239e-14  3.72e-16
1.043995  7.228e-14  2.902e-16
1.044175  7.221e-14  4.26e-16
1.044354  7.227e-14  4.307e-16
1.044534  7.234e-14  4.166e-16
1.044713  7.269e-14  3.741e-16
1.044893  7.252e-14  4.095e-16
1.045072  7.245e-14  3.775e-16
1.045252  7.212e-14  3.507e-16
1.045431  7.299e-14  3.675e-16
1.045610  7.245e-14  3.624e-16
1.045790  7.308e-14  3.229e-16
1.045969  7.24e-14  4.346e-16
1.046149  7.182e-14  3.181e-16
1.046328  7.231e-14  3.345e-16
1.046508  7.265e-14  4.984e-16
1.046687  7.28e-14  5.342e-16
1.046867  7.243e-14  3.603e-16
1.047046  7.104e-14  4.511e-16
1.047225  7.117e-14  3.039e-16
1.047405  7.103e-14  3.505e-16
1.047584  7.21e-14  3.596e-16
1.047764  7.127e-14  2.558e-16
1.047943  7.131e-14  3.495e-16
1.048123  7.149e-14  3.986e-16
1.048302  7.189e-14  4.161e-16
1.048481  7.215e-14  3.22e-16
1.048661  7.148e-14  3.887e-16
1.048840  7.143e-14  4.385e-16
1.049020  7.108e-14  3.646e-16
1.049199  7.2e-14  3.248e-16
1.049379  7.207e-14  4.616e-16
1.049558  7.104e-14  2.777e-16
1.049737  6.936e-14  3.658e-16
1.049917  6.928e-14  3.437e-16
1.050096  7.002e-14  3.635e-16
1.050276  7.206e-14  3.22e-16
1.050455  7.155e-14  4.425e-16
1.050634  7.156e-14  3.916e-16
1.050814  7.064e-14  2.977e-16
1.050993  7.223e-14  4.145e-16
1.051172  7.183e-14  2.675e-16
1.051352  7.098e-14  3.979e-16
1.051531  7.093e-14  3.46e-16
1.051711  7.11e-14  3.115e-16
1.051890  7.14e-14  4.346e-16
1.052069  7.134e-14  4.65e-16
1.052249  7.141e-14  3.626e-16
1.052428  7.174e-14  5.565e-16
1.052608  7.213e-14  3.841e-16
1.052787  7.164e-14  3.605e-16
1.052966  7.181e-14  3.982e-16
1.053146  7.185e-14  5.633e-16
1.053325  7.187e-14  4.57e-16
1.053504  7.101e-14  3.63e-16
1.053684  7.208e-14  3.908e-16
1.053863  7.126e-14  5.344e-16
1.054042  7.062e-14  3.167e-16
1.054222  7.175e-14  2.424e-16
1.054401  7.112e-14  3.687e-16
1.054581  7.154e-14  4.495e-16
1.054760  7.114e-14  3.89e-16
1.054939  7.165e-14  3.403e-16
1.055119  7.138e-14  5.513e-16
1.055298  7.141e-14  2.526e-16
1.055477  7.218e-14  5.1e-16
1.055657  7.133e-14  3.603e-16
1.055836  7.143e-14  3.729e-16
1.056015  7.137e-14  3.868e-16
1.056195  7.084e-14  2.845e-16
1.056374  7.087e-14  3.9e-16
1.056553  7.116e-14  5.921e-16
1.056733  7.109e-14  4.824e-16
1.056912  7.079e-14  5.761e-16
1.057091  7.113e-14  4.503e-16
1.057271  7.086e-14  5.589e-16
1.057450  7.097e-14  4.043e-16
1.057629  7.092e-14  3.249e-16
1.057809  7.16e-14  3.76e-16
1.057988  7.157e-14  4.622e-16
1.058167  7.072e-14  3.934e-16
1.058347  7.065e-14  3.259e-16
1.058526  6.932e-14  4.556e-16
1.058705  6.744e-14  2.841e-16
1.058884  6.784e-14  4.461e-16
1.059064  6.938e-14  4.324e-16
1.059243  7.129e-14  3.659e-16
1.059422  7.142e-14  4.033e-16
1.059602  7.107e-14  3.816e-16
1.059781  7.149e-14  4.063e-16
1.059960  7.152e-14  3.626e-16
1.060140  7.161e-14  3.447e-16
1.060319  7.085e-14  3.202e-16
1.060498  7.005e-14  5.407e-16
1.060677  6.981e-14  4.22e-16
1.060857  7.006e-14  3.347e-16
1.061036  6.962e-14  4.215e-16
1.061215  6.971e-14  4.206e-16
1.061394  7.056e-14  2.775e-16
1.061574  7.043e-14  3.269e-16
1.061753  7.098e-14  3.312e-16
1.061932  7.006e-14  3.686e-16
1.062112  7.09e-14  4.905e-16
1.062291  7.026e-14  3.183e-16
1.062470  7.124e-14  3.728e-16
1.062649  7.06e-14  4.118e-16
1.062829  7.101e-14  3.443e-16
1.063008  7.127e-14  5.232e-16
1.063187  7.162e-14  3.24e-16
1.063366  7.094e-14  3.497e-16
1.063546  7.125e-14  4.476e-16
1.063725  7.075e-14  3.787e-16
1.063904  7.122e-14  2.272e-16
1.064083  7.151e-14  5.73e-16
1.064263  7.099e-14  3.912e-16
1.064442  7.192e-14  3.499e-16
1.064621  7.119e-14  4.474e-16
1.064801  7.019e-14  5.645e-16
1.064980  7.126e-14  3.813e-16
1.065159  7.079e-14  3.383e-16
1.065338  7.127e-14  5.69e-16
1.065517  7.079e-14  3.7e-16
1.065697  7.158e-14  3.025e-16
1.065876  7.062e-14  3.136e-16
1.066055  7.051e-14  4.495e-16
1.066234  6.83e-14  3.398e-16
1.066414  6.775e-14  3.286e-16
1.066593  6.824e-14  2.594e-16
1.066772  6.977e-14  3.154e-16
1.066951  7.013e-14  4.041e-16
1.067130  6.994e-14  2.133e-16
1.067310  7.083e-14  5.135e-16
1.067489  7.091e-14  5.3e-16
1.067668  7.097e-14  4.873e-16
1.067847  7.048e-14  3.529e-16
1.068027  7.052e-14  2.525e-16
1.068206  7.094e-14  4.253e-16
1.068385  7.114e-14  2.403e-16
1.068564  7.114e-14  2.042e-16
1.068743  7.144e-14  4.515e-16
1.068923  7.149e-14  4.257e-16
1.069102  7.129e-14  3.191e-16
1.069281  7.101e-14  4.17e-16
1.069460  7.098e-14  4.32e-16
1.069639  7.077e-14  4.075e-16
1.069819  7.087e-14  3.831e-16
1.069998  7.105e-14  2.673e-16
1.070177  7.032e-14  4.482e-16
1.070356  7.084e-14  3.828e-16
1.070535  7.075e-14  3.839e-16
1.070714  7.05e-14  4.152e-16
1.070894  7.016e-14  2.902e-16
1.071073  7.048e-14  4.939e-16
1.071252  7.06e-14  3.509e-16
1.071431  7.133e-14  4.495e-16
1.071610  7.024e-14  5.504e-16
1.071790  7.158e-14  4.562e-16
1.071969  7.065e-14  4.23e-16
1.072148  7.027e-14  5.786e-16
1.072327  7.071e-14  3.87e-16
1.072506  7.083e-14  3.91e-16
1.072685  6.966e-14  2.623e-16
1.072865  6.813e-14  6.237e-16
1.073044  6.825e-14  4.018e-16
1.073223  6.847e-14  4.35e-16
1.073402  6.955e-14  2.368e-16
1.073581  6.943e-14  3.506e-16
1.073760  7.009e-14  3.869e-16
1.073940  7.077e-14  4.163e-16
1.074119  7.087e-14  2.901e-16
1.074298  6.964e-14  3.869e-16
1.074477  7.058e-14  4.95e-16
1.074656  7.027e-14  4.095e-16
1.074835  7.016e-14  3.238e-16
1.075014  6.948e-14  3.229e-16
1.075194  6.896e-14  3.574e-16
1.075373  6.891e-14  4.945e-16
1.075552  7.019e-14  3.682e-16
1.075731  6.946e-14  4.933e-16
1.075910  7.032e-14  4.313e-16
1.076089  7.058e-14  5.584e-16
1.076268  7.081e-14  3.887e-16
1.076447  7.03e-14  2.972e-16
1.076627  6.96e-14  3.908e-16
1.076806  6.965e-14  4.12e-16
1.076985  6.972e-14  4.876e-16
1.077164  7.019e-14  4.361e-16
1.077343  6.934e-14  4.025e-16
1.077522  6.974e-14  3.972e-16
1.077701  6.852e-14  4.474e-16
1.077881  6.884e-14  4.009e-16
1.078060  6.915e-14  2.92e-16
1.078239  6.912e-14  3.231e-16
1.078418  6.909e-14  3.168e-16
1.078597  6.834e-14  4.651e-16
1.078776  6.846e-14  5.457e-16
1.078955  6.814e-14  4.044e-16
1.079134  6.914e-14  4.785e-16
1.079313  6.949e-14  3.895e-16
1.079493  6.894e-14  2.887e-16
1.079672  6.999e-14  4.055e-16
1.079851  6.968e-14  3.43e-16
1.080030  6.984e-14  5.19e-16
1.080209  6.941e-14  4.057e-16
1.080388  6.921e-14  3.237e-16
1.080567  6.868e-14  3.254e-16
1.080746  6.992e-14  4.09e-16
1.080925  6.963e-14  6.274e-16
1.081104  6.864e-14  3.714e-16
1.081283  6.609e-14  3.207e-16
1.081463  6.604e-14  2.561e-16
1.081642  6.747e-14  2.312e-16
1.081821  6.875e-14  5.364e-16
1.082000  6.906e-14  4.062e-16
1.082179  6.771e-14  4.613e-16
1.082358  6.869e-14  3.826e-16
1.082537  6.875e-14  3.788e-16
1.082716  6.842e-14  2.833e-16
1.082895  6.656e-14  3.943e-16
1.083074  6.609e-14  3.899e-16
1.083253  6.496e-14  4.32e-16
1.083432  6.633e-14  3.817e-16
1.083611  6.717e-14  6.283e-16
1.083791  6.798e-14  3.592e-16
1.083970  6.83e-14  3.979e-16
1.084149  6.842e-14  4.082e-16
1.084328  6.879e-14  4.084e-16
1.084507  6.824e-14  3.174e-16
1.084686  6.844e-14  4.301e-16
1.084865  6.854e-14  5.229e-16
1.085044  6.852e-14  5.008e-16
1.085223  6.853e-14  3.373e-16
1.085402  6.853e-14  2.756e-16
1.085581  6.774e-14  4.631e-16
1.085760  6.921e-14  5.625e-16
1.085939  6.976e-14  3.644e-16
1.086118  6.894e-14  6.468e-16
1.086297  6.77e-14  4.371e-16
1.086476  6.897e-14  3.262e-16
1.086655  6.775e-14  3.256e-16
1.086834  6.825e-14  4.209e-16
1.087013  6.671e-14  4.477e-16
1.087193  6.613e-14  4.123e-16
1.087371  6.67e-14  4.093e-16
1.087551  6.704e-14  4.57e-16
1.087730  6.791e-14  4.379e-16
1.087909  6.834e-14  4.145e-16
1.088088  6.832e-14  3.447e-16
1.088267  6.82e-14  5.635e-16
1.088446  6.828e-14  4.344e-16
1.088625  6.76e-14  2.84e-16
1.088804  6.778e-14  3.964e-16
1.088983  6.799e-14  4.086e-16
1.089162  6.846e-14  4.764e-16
1.089341  6.868e-14  2.588e-16
1.089520  6.751e-14  5.416e-16
1.089699  6.823e-14  4.722e-16
1.089878  6.731e-14  5.03e-16
1.090057  6.855e-14  3.557e-16
1.090236  6.816e-14  4.13e-16
1.090415  6.895e-14  3.501e-16
1.090594  6.772e-14  5.35e-16
1.090773  6.777e-14  5.685e-16
1.090952  6.779e-14  5.763e-16
1.091131  6.817e-14  3.66e-16
1.091310  6.803e-14  6.067e-16
1.091489  6.779e-14  4.994e-16
1.091668  6.731e-14  4.686e-16
1.091847  6.85e-14  4.805e-16
1.092026  6.882e-14  3.921e-16
1.092205  6.975e-14  3.978e-16
1.092384  6.815e-14  4.469e-16
1.092563  6.892e-14  5.362e-16
1.092742  6.803e-14  6.244e-16
1.092921  6.965e-14  5.321e-16
1.093100  6.905e-14  3.837e-16
1.093279  6.892e-14  4.976e-16
1.093458  6.993e-14  4.418e-16
1.093637  6.937e-14  6.782e-16
1.093816  6.875e-14  5.586e-16
1.093995  6.996e-14  3.483e-16
1.094174  6.839e-14  3.82e-16
1.094353  6.885e-14  3.794e-16
1.094532  6.824e-14  4.51e-16
1.094711  6.745e-14  4.947e-16
1.094890  6.819e-14  3.135e-16
1.095069  6.867e-14  2.471e-16
1.095248  6.814e-14  5.704e-16
1.095427  6.787e-14  3.327e-16
1.095606  6.76e-14  3.48e-16
1.095785  6.693e-14  3.7e-16
1.095963  6.707e-14  4.454e-16
1.096142  6.638e-14  3.997e-16
1.096321  6.722e-14  4.743e-16
1.096500  6.828e-14  5.407e-16
1.096679  6.664e-14  3.07e-16
1.096858  6.635e-14  3.128e-16
1.097037  6.658e-14  4.573e-16
1.097216  6.713e-14  5.398e-16
1.097547  6.727e-14  4.229e-16
1.097764  6.677e-14  3.514e-16
1.097982  6.658e-14  3.099e-16
1.098200  6.68e-14  4.698e-16
1.098418  6.724e-14  4.393e-16
1.098636  6.743e-14  3.624e-16
1.098853  6.719e-14  3.275e-16
1.099071  6.722e-14  4.713e-16
1.099289  6.723e-14  5.746e-16
1.099507  6.725e-14  3.976e-16
1.099725  6.753e-14  3.844e-16
1.099942  6.721e-14  4.037e-16
1.100160  6.798e-14  4.372e-16
1.100378  6.785e-14  4.076e-16
1.100596  6.736e-14  4.281e-16
1.100813  6.838e-14  4.877e-16
1.101031  6.7e-14  3.836e-16
1.101249  6.72e-14  4.555e-16
1.101467  6.684e-14  4.413e-16
1.101684  6.614e-14  5.195e-16
1.101902  6.634e-14  3.767e-16
1.102120  6.588e-14  6.206e-16
1.102337  6.662e-14  4.94e-16
1.102555  6.709e-14  4.153e-16
1.102773  6.676e-14  3.767e-16
1.102991  6.718e-14  2.924e-16
1.103208  6.742e-14  3.848e-16
1.103426  6.709e-14  4.295e-16
1.103644  6.661e-14  3.776e-16
1.103861  6.74e-14  2.451e-16
1.104079  6.662e-14  3.425e-16
1.104297  6.662e-14  3.761e-16
1.104514  6.667e-14  3.612e-16
1.104732  6.719e-14  4.289e-16
1.104950  6.745e-14  4.459e-16
1.105167  6.728e-14  4.589e-16
1.105385  6.714e-14  4.323e-16
1.105603  6.69e-14  3.406e-16
1.105820  6.612e-14  3.664e-16
1.106038  6.633e-14  3.998e-16
1.106256  6.674e-14  4.397e-16
1.106473  6.724e-14  4.386e-16
1.106691  6.634e-14  3.439e-16
1.106908  6.581e-14  4.486e-16
1.107126  6.635e-14  3.336e-16
1.107344  6.67e-14  3.75e-16
1.107561  6.735e-14  3.337e-16
1.107779  6.671e-14  3.084e-16
1.107997  6.619e-14  3.724e-16
1.108214  6.68e-14  3.199e-16
1.108432  6.685e-14  3.926e-16
1.108649  6.723e-14  3.511e-16
1.108867  6.723e-14  3.722e-16
1.109084  6.668e-14  3.941e-16
1.109302  6.656e-14  3.723e-16
1.109520  6.662e-14  2.92e-16
1.109737  6.659e-14  3.266e-16
1.109955  6.636e-14  3.225e-16
1.110172  6.693e-14  3.293e-16
1.110390  6.651e-14  3.212e-16
1.110607  6.65e-14  3.764e-16
1.110825  6.632e-14  3.473e-16
1.111042  6.677e-14  3.628e-16
1.111260  6.637e-14  4.672e-16
1.111478  6.671e-14  4.472e-16
1.111695  6.639e-14  3.716e-16
1.111913  6.625e-14  3.468e-16
1.112130  6.543e-14  4.334e-16
1.112348  6.51e-14  3.795e-16
1.112565  6.607e-14  2.911e-16
1.112783  6.696e-14  3.513e-16
1.113000  6.658e-14  4.486e-16
1.113218  6.577e-14  4.536e-16
1.113435  6.625e-14  3.683e-16
1.113653  6.579e-14  3.212e-16
1.113870  6.575e-14  3.537e-16
1.114088  6.591e-14  3.638e-16
1.114305  6.664e-14  3.065e-16
1.114523  6.675e-14  3.384e-16
1.114740  6.576e-14  3.519e-16
1.114957  6.649e-14  4.965e-16
1.115175  6.579e-14  4.362e-16
1.115392  6.562e-14  6.032e-16
1.115610  6.532e-14  3.52e-16
1.115827  6.505e-14  3.336e-16
1.116045  6.57e-14  4.817e-16
1.116262  6.517e-14  6.507e-16
1.116480  6.514e-14  5.742e-16
1.116697  6.465e-14  4.344e-16
1.116914  6.572e-14  6.53e-16
1.117132  6.509e-14  3.785e-16
1.117349  6.544e-14  3.921e-16
1.117567  6.486e-14  5.081e-16
1.117784  6.538e-14  5.399e-16
1.118001  6.555e-14  4.251e-16
1.118219  6.554e-14  4.808e-16
1.118436  6.563e-14  4.254e-16
1.118654  6.637e-14  4.869e-16
1.118871  6.609e-14  5.993e-16
1.119088  6.505e-14  5.497e-16
1.119306  6.436e-14  5.705e-16
1.119523  6.494e-14  6.185e-16
1.119740  6.563e-14  4.053e-16
1.119958  6.601e-14  3.718e-16
1.120175  6.539e-14  5.115e-16
1.120393  6.515e-14  5.305e-16
1.120610  6.527e-14  6.656e-16
1.120827  6.551e-14  3.928e-16
1.121045  6.584e-14  3.887e-16
1.121262  6.53e-14  3.906e-16
1.121479  6.605e-14  5.719e-16
1.121697  6.62e-14  6.601e-16
1.121914  6.643e-14  7.099e-16
1.122131  6.641e-14  6.946e-16
1.122349  6.539e-14  6.821e-16
1.122566  6.353e-14  5.711e-16
1.122783  6.483e-14  6.725e-16
1.123000  6.516e-14  1.002e-15
1.123218  6.67e-14  4.118e-16
1.123435  6.751e-14  8.331e-16
1.123652  6.481e-14  7.575e-16
1.123870  6.438e-14  7.863e-16
1.124087  6.464e-14  7.083e-16
1.124304  6.571e-14  4.05e-16
1.124521  6.53e-14  3.498e-16
1.124739  6.563e-14  3.154e-16
1.124956  6.615e-14  4.899e-16
1.125173  6.604e-14  1.081e-15
1.125390  6.345e-14  1.269e-15
1.125608  5.925e-14  7.454e-16
1.125825  6.024e-14  1.031e-15
1.126042  6.306e-14  5.537e-16
1.126259  6.386e-14  4.39e-16
1.126477  6.433e-14  4.671e-16
1.126694  6.511e-14  4.205e-16
1.126911  6.57e-14  5.096e-16
1.127128  6.629e-14  3.567e-16
1.127346  6.674e-14  6.892e-16
1.127563  6.55e-14  5.713e-16
1.127780  6.466e-14  5.676e-16
1.127997  6.448e-14  7.272e-16
1.128214  6.486e-14  4.311e-16
1.128432  6.634e-14  4.414e-16
1.128649  6.645e-14  3.903e-16
1.128866  6.58e-14  4.777e-16
1.129083  6.642e-14  5.27e-16
1.129300  6.644e-14  3.959e-16
1.129517  6.57e-14  5.437e-16
1.129735  6.506e-14  4.813e-16
1.129952  6.395e-14  4.279e-16
1.130169  6.432e-14  6.378e-16
1.130386  6.454e-14  5.122e-16
1.130603  6.437e-14  4.154e-16
1.130820  6.452e-14  3.232e-16
1.131038  6.521e-14  3.393e-16
1.131255  6.479e-14  4.051e-16
1.131472  6.55e-14  4.399e-16
1.131689  6.51e-14  4.007e-16
1.131906  6.521e-14  2.694e-16
1.132123  6.56e-14  4.29e-16
1.132340  6.458e-14  3.949e-16
1.132557  6.5e-14  3.99e-16
1.132775  6.609e-14  3.632e-16
1.132992  6.612e-14  4.962e-16
1.133209  6.512e-14  5.88e-16
1.133426  6.446e-14  5.374e-16
1.133643  6.38e-14  3.691e-16
1.133860  6.476e-14  4.433e-16
1.134077  6.44e-14  4.222e-16
1.134294  6.504e-14  8.707e-16
1.134511  6.589e-14  1.814e-15
1.134728  6.362e-14  1.251e-15
1.134945  6.188e-14  1.429e-15
1.135162  6.321e-14  1.293e-15
1.135380  6.369e-14  1.013e-15
1.135597  6.437e-14  5.195e-16
1.135814  6.479e-14  7.207e-16
1.136031  6.363e-14  5.904e-16
1.136248  6.388e-14  7.807e-16
1.136465  6.421e-14  7.009e-16
1.136682  6.476e-14  4.337e-16
1.136899  6.47e-14  2.992e-16
1.137116  6.516e-14  3.024e-16
1.137333  6.47e-14  4.718e-16
1.137550  6.327e-14  5.04e-16
1.137767  6.318e-14  4.919e-16
1.137984  6.364e-14  3.378e-16
1.138201  6.046e-14  7.113e-16
1.138418  5.91e-14  4.383e-16
1.138635  5.978e-14  5.716e-16
1.138852  6.298e-14  5.008e-16
1.139069  6.344e-14  3.25e-16
1.139286  6.362e-14  3.47e-16
1.139503  6.404e-14  3.453e-16
1.139720  6.433e-14  5.802e-16
1.139937  6.28e-14  4.178e-16
1.140154  6.293e-14  5.141e-16
1.140371  6.007e-14  4.068e-16
1.140588  5.658e-14  6.503e-16
1.140805  5.669e-14  4.223e-16
1.141022  6.099e-14  5.141e-16
1.141239  6.405e-14  4.343e-16
1.141456  6.297e-14  2.379e-16
1.141673  6.365e-14  4.591e-16
1.141889  6.404e-14  3.511e-16
1.142106  6.418e-14  2.622e-16
1.142323  6.27e-14  3.306e-16
1.142540  6.272e-14  3.764e-16
1.142757  6.284e-14  2.491e-16
1.142974  6.364e-14  3.452e-16
1.143191  6.446e-14  2.227e-16
1.143408  6.469e-14  3.573e-16
1.143625  6.447e-14  5.307e-16
1.143842  6.436e-14  3.264e-16
1.144059  6.298e-14  5.665e-16
1.144276  6.151e-14  4.565e-16
1.144493  6.218e-14  5.234e-16
1.144709  6.353e-14  5.276e-16
1.144926  6.432e-14  3.587e-16
1.145143  6.391e-14  4.016e-16
1.145360  6.391e-14  3.059e-16
1.145577  6.406e-14  4.273e-16
1.145794  6.346e-14  3.532e-16
1.146011  6.417e-14  3.816e-16
1.146227  6.442e-14  3.586e-16
1.146444  6.455e-14  6.5e-16
1.146661  6.396e-14  4.337e-16
1.146878  6.368e-14  5.356e-16
1.147095  6.31e-14  5.093e-16
1.147312  6.321e-14  5.072e-16
1.147529  6.285e-14  5.299e-16
1.147745  6.368e-14  6.663e-16
1.147962  6.388e-14  4.633e-16
1.148179  6.39e-14  3.54e-16
1.148396  6.405e-14  3.501e-16
1.148613  6.331e-14  5.879e-16
1.148829  6.207e-14  3.715e-16
1.149046  6.34e-14  5.464e-16
1.149263  6.442e-14  4.432e-16
1.149480  6.49e-14  6.669e-16
1.149697  6.302e-14  5.192e-16
1.149914  6.23e-14  4.548e-16
1.150130  6.255e-14  6.565e-16
1.150347  6.345e-14  4.271e-16
1.150564  6.372e-14  3.498e-16
1.150781  6.392e-14  4.787e-16
1.150997  6.341e-14  3.38e-16
1.151214  6.323e-14  3.217e-16
1.151431  6.325e-14  3.626e-16
1.151648  6.408e-14  3.936e-16
1.151865  6.384e-14  4.571e-16
1.152081  6.405e-14  3.074e-16
1.152298  6.344e-14  4.506e-16
1.152515  6.264e-14  7.545e-16
1.152732  6.144e-14  3.542e-16
1.152948  6.274e-14  6.888e-16
1.153165  6.317e-14  4.532e-16
1.153382  6.379e-14  4.856e-16
1.153598  6.349e-14  4.911e-16
1.153815  6.327e-14  4.1e-16
1.154032  6.279e-14  4.692e-16
1.154249  6.275e-14  3.699e-16
1.154465  6.304e-14  3.256e-16
1.154682  6.329e-14  3.258e-16
1.154899  6.298e-14  3.237e-16
1.155115  6.342e-14  2.946e-16
1.155332  6.37e-14  4.158e-16
1.155549  6.308e-14  4.349e-16
1.155766  6.245e-14  3.418e-16
1.155982  6.315e-14  4.661e-16
1.156199  6.35e-14  3.858e-16
1.156416  6.32e-14  3.412e-16
1.156632  6.303e-14  2.754e-16
1.156849  6.297e-14  3.455e-16
1.157066  6.321e-14  3.109e-16
1.157282  6.266e-14  3.1e-16
1.157499  6.306e-14  2.424e-16
1.157716  6.276e-14  4.326e-16
1.157932  6.299e-14  4.512e-16
1.158149  6.251e-14  3.521e-16
1.158365  6.29e-14  4.442e-16
1.158582  6.364e-14  3.264e-16
1.158799  6.32e-14  2.863e-16
1.159015  6.27e-14  3.568e-16
1.159232  6.235e-14  3.383e-16
1.159449  6.12e-14  3.484e-16
1.159665  6.078e-14  3.176e-16
1.159882  6.231e-14  3.359e-16
1.160099  6.186e-14  3.633e-16
1.160315  6.271e-14  3.306e-16
1.160532  6.205e-14  3.209e-16
1.160748  6.154e-14  3.454e-16
1.160965  5.952e-14  3.43e-16
1.161182  5.901e-14  2.59e-16
1.161398  5.978e-14  3.122e-16
1.161615  6.126e-14  3.282e-16
1.161831  6.222e-14  4.229e-16
1.162048  6.291e-14  3.488e-16
1.162264  6.274e-14  2.573e-16
1.162481  6.223e-14  2.013e-16
1.162698  6.306e-14  2.923e-16
1.162914  6.294e-14  4.214e-16
1.163131  6.236e-14  3.902e-16
1.163347  6.303e-14  2.05e-16
1.163564  6.256e-14  3.697e-16
1.163780  6.189e-14  2.967e-16
1.163997  5.999e-14  3.066e-16
1.164213  5.984e-14  2.893e-16
1.164430  6.144e-14  3.419e-16
1.164647  6.282e-14  3.097e-16
1.164863  6.243e-14  2.659e-16
1.165080  6.268e-14  3.101e-16
1.165296  6.25e-14  4.282e-16
1.165513  6.281e-14  3.408e-16
1.165729  6.211e-14  2.644e-16
1.165946  6.207e-14  4.266e-16
1.166162  6.249e-14  3.754e-16
1.166379  6.291e-14  2.046e-16
1.166595  6.328e-14  3.493e-16
1.166812  6.313e-14  3.438e-16
1.167028  6.255e-14  2.676e-16
1.167245  6.208e-14  2.85e-16
1.167461  6.187e-14  2.615e-16
1.167678  6.249e-14  2.675e-16
1.167894  6.163e-14  2.251e-16
1.168111  6.21e-14  3.128e-16
1.168327  6.252e-14  3.147e-16
1.168544  6.191e-14  3.063e-16
1.168760  6.198e-14  2.981e-16
1.168977  6.087e-14  2.769e-16
1.169193  5.825e-14  2.733e-16
1.169409  5.856e-14  2.706e-16
1.169626  6.025e-14  3.296e-16
1.169842  6.139e-14  3.682e-16
1.170059  6.235e-14  1.988e-16
1.170275  6.219e-14  3.076e-16
1.170492  6.257e-14  2.81e-16
1.170708  6.245e-14  2.177e-16
1.170925  6.238e-14  2.182e-16
1.171141  6.184e-14  3.414e-16
1.171357  6.224e-14  3.708e-16
1.171574  6.233e-14  3.111e-16
1.171790  6.214e-14  2.792e-16
1.172007  6.248e-14  2.652e-16
1.172223  6.24e-14  2.947e-16
1.172439  6.219e-14  2.24e-16
1.172656  6.2e-14  2.659e-16
1.172872  6.164e-14  2.574e-16
1.173089  6.228e-14  4.165e-16
1.173305  6.197e-14  3.49e-16
1.173521  6.259e-14  2.884e-16
1.173738  6.207e-14  2.429e-16
1.173954  6.152e-14  2.767e-16
1.174171  6.151e-14  2.847e-16
1.174387  6.217e-14  3.369e-16
1.174603  6.26e-14  3.074e-16
1.174820  6.285e-14  3.838e-16
1.175036  6.197e-14  3.829e-16
1.175252  6.205e-14  1.893e-16
1.175469  6.121e-14  2.888e-16
1.175685  6.143e-14  3.113e-16
1.175901  6.201e-14  2.999e-16
1.176118  6.231e-14  2.827e-16
1.176334  6.222e-14  2.908e-16
1.176551  6.211e-14  3.328e-16
1.176767  6.157e-14  3.025e-16
1.176983  6.14e-14  2.11e-16
1.177199  5.989e-14  2.868e-16
1.177416  5.863e-14  3.645e-16
1.177632  5.772e-14  2.918e-16
1.177848  5.93e-14  3.068e-16
1.178065  6.088e-14  3.231e-16
1.178281  6.04e-14  3.017e-16
1.178497  5.963e-14  3.574e-16
1.178714  5.905e-14  2.599e-16
1.178930  6.012e-14  2.57e-16
1.179146  6.1e-14  3.254e-16
1.179363  6.098e-14  3.152e-16
1.179579  6.038e-14  3.149e-16
1.179795  6.027e-14  2.818e-16
1.180011  6.048e-14  3.217e-16
1.180228  6.064e-14  3.535e-16
1.180444  6.118e-14  3.209e-16
1.180660  6.122e-14  1.889e-16
1.180876  6.126e-14  3.014e-16
1.181093  6.064e-14  2.175e-16
1.181309  6.127e-14  2.802e-16
1.181525  6.158e-14  3.399e-16
1.181742  6.09e-14  3.223e-16
1.181958  6.095e-14  3.732e-16
1.182174  6.08e-14  3.611e-16
1.182390  6.073e-14  3.25e-16
1.182607  5.988e-14  2.406e-16
1.182823  5.572e-14  3.224e-16
1.183039  5.233e-14  3.458e-16
1.183255  5.198e-14  2.889e-16
1.183471  5.622e-14  4.833e-16
1.183688  5.907e-14  2.073e-16
1.183904  5.992e-14  3.081e-16
1.184120  5.991e-14  2.043e-16
1.184336  6.008e-14  3.225e-16
1.184553  6.057e-14  3.211e-16
1.184769  6.094e-14  3.17e-16
1.184985  6.08e-14  2.297e-16
1.185201  6.079e-14  3.555e-16
1.185417  6.07e-14  3.026e-16
1.185634  6.159e-14  2.208e-16
1.185850  6.045e-14  3.724e-16
1.186066  6.072e-14  2.686e-16
1.186282  6.088e-14  3.081e-16
1.186498  6.103e-14  3.353e-16
1.186715  6.13e-14  3.031e-16
1.186931  6.096e-14  2.24e-16
1.187147  6.117e-14  2.809e-16
1.187363  6.075e-14  2.464e-16
1.187579  6.056e-14  4.641e-16
1.187795  6.097e-14  4.308e-16
1.188012  6.044e-14  3.063e-16
1.188228  5.977e-14  2.443e-16
1.188444  5.639e-14  2.928e-16
1.188660  5.484e-14  2.596e-16
1.188876  5.626e-14  3.662e-16
1.189092  5.929e-14  3.11e-16
1.189308  5.993e-14  2.754e-16
1.189525  5.963e-14  1.717e-16
1.189741  5.945e-14  2.444e-16
1.189957  6.041e-14  2.818e-16
1.190173  6.083e-14  2.592e-16
1.190389  6.097e-14  2.863e-16
1.190605  6.035e-14  2.912e-16
1.190821  6.055e-14  3.191e-16
1.191037  6.021e-14  3.155e-16
1.191253  6.056e-14  3.584e-16
1.191470  6.007e-14  1.708e-16
1.191686  6.066e-14  2.665e-16
1.191902  6.032e-14  2.41e-16
1.192118  6.062e-14  2.882e-16
1.192334  6.035e-14  2.363e-16
1.192550  6.014e-14  3.358e-16
1.192766  5.983e-14  2.944e-16
1.192982  6.043e-14  2.883e-16
1.193198  6.056e-14  2.818e-16
1.193414  6.05e-14  2.607e-16
1.193630  6.011e-14  2.673e-16
1.193846  6e-14  3.144e-16
1.194062  6.015e-14  3.153e-16
1.194279  5.972e-14  3.659e-16
1.194495  6.024e-14  2.424e-16
1.194711  6.001e-14  2.847e-16
1.194927  5.951e-14  3.169e-16
1.195143  5.84e-14  3.993e-16
1.195359  5.882e-14  2.387e-16
1.195575  5.896e-14  3.037e-16
1.195791  5.948e-14  3.236e-16
1.196007  5.926e-14  2.762e-16
1.196223  5.972e-14  2.279e-16
1.196439  5.981e-14  2.925e-16
1.196655  5.99e-14  3.471e-16
1.196871  5.932e-14  3.274e-16
1.197087  5.977e-14  3.253e-16
1.197303  5.745e-14  3.873e-16
1.197519  5.488e-14  2.402e-16
1.197735  5.388e-14  2.49e-16
1.197951  5.611e-14  3.401e-16
1.198167  5.846e-14  2.67e-16
1.198383  5.894e-14  3.424e-16
1.198599  5.772e-14  2.534e-16
1.198815  5.809e-14  4.392e-16
1.199031  5.812e-14  1.912e-16
1.199247  5.833e-14  2.383e-16
1.199463  5.805e-14  3.475e-16
1.199679  5.869e-14  2.864e-16
1.199895  5.926e-14  3.461e-16
1.200111  5.971e-14  2.482e-16
1.200327  5.973e-14  2.975e-16
1.200543  5.949e-14  2.378e-16
1.200759  5.905e-14  3.153e-16
1.200975  5.98e-14  3.737e-16
1.201191  5.978e-14  3.59e-16
1.201407  5.961e-14  2.689e-16
1.201623  5.921e-14  3.454e-16
1.201839  6.014e-14  1.301e-16
1.202055  5.946e-14  2.761e-16
1.202271  5.917e-14  3.492e-16
1.202487  5.947e-14  3.138e-16
1.202702  5.926e-14  2.96e-16
1.202918  5.896e-14  2.35e-16
1.203134  5.843e-14  3.011e-16
1.203350  5.753e-14  3.398e-16
1.203566  5.698e-14  3.717e-16
1.203782  5.768e-14  3.376e-16
1.203998  5.907e-14  3.304e-16
1.204214  5.901e-14  2.416e-16
1.204430  5.941e-14  3.03e-16
1.204646  5.916e-14  2.633e-16
1.204862  5.901e-14  2.678e-16
1.205078  5.898e-14  2.935e-16
1.205293  5.931e-14  2.967e-16
1.205509  5.904e-14  2.926e-16
1.205725  5.954e-14  2.673e-16
1.205941  5.962e-14  2.207e-16
1.206157  5.949e-14  3.229e-16
1.206373  5.993e-14  2.868e-16
1.206589  5.986e-14  2.613e-16
1.206805  5.953e-14  3.685e-16
1.207021  5.906e-14  3.248e-16
1.207236  5.922e-14  2.184e-16
1.207452  5.921e-14  2.655e-16
1.207668  5.982e-14  2.118e-16
1.207884  5.918e-14  2.737e-16
1.208100  5.905e-14  2.324e-16
1.208316  5.789e-14  2.756e-16
1.208531  5.612e-14  2.805e-16
1.208747  5.587e-14  3.045e-16
1.208963  5.697e-14  4.305e-16
1.209179  5.848e-14  3.139e-16
1.209395  5.867e-14  3.08e-16
1.209611  5.885e-14  1.515e-16
1.209827  5.904e-14  3.081e-16
1.210042  5.955e-14  3.028e-16
1.210258  5.891e-14  2.527e-16
1.210474  5.799e-14  2.322e-16
1.210690  5.809e-14  2.788e-16
1.210906  5.772e-14  1.954e-16
1.211122  5.88e-14  2.911e-16
1.211337  5.848e-14  2.099e-16
1.211553  5.886e-14  1.76e-16
1.211769  5.881e-14  2.275e-16
1.211985  5.912e-14  3.067e-16
1.212201  5.911e-14  2.901e-16
1.212416  5.884e-14  3.358e-16
1.212632  5.913e-14  3.156e-16
1.212848  5.92e-14  2.231e-16
1.213064  5.924e-14  2.364e-16
1.213279  5.91e-14  2.854e-16
1.213495  5.917e-14  2.348e-16
1.213711  5.914e-14  3.291e-16
1.213927  5.913e-14  3.838e-16
1.214143  5.851e-14  2.271e-16
1.214358  5.894e-14  3.09e-16
1.214574  5.896e-14  2.535e-16
1.214790  5.872e-14  2.558e-16
1.215006  5.857e-14  2.521e-16
1.215221  5.863e-14  2.442e-16
1.215437  5.847e-14  2.909e-16
1.215653  5.859e-14  3.345e-16
1.215869  5.874e-14  3.298e-16
1.216084  5.924e-14  3.977e-16
1.216300  5.888e-14  3.368e-16
1.216516  5.863e-14  2.287e-16
1.216732  5.876e-14  2.057e-16
1.216947  5.896e-14  1.98e-16
1.217163  5.891e-14  2.092e-16
1.217379  5.866e-14  3.057e-16
1.217595  5.833e-14  2.229e-16
1.217810  5.885e-14  3.322e-16
1.218026  5.846e-14  2.218e-16
1.218242  5.832e-14  2.963e-16
1.218457  5.889e-14  3.419e-16
1.218673  5.885e-14  2.869e-16
1.218889  5.84e-14  2.369e-16
1.219105  5.81e-14  2.033e-16
1.219320  5.914e-14  3.72e-16
1.219536  5.895e-14  3.321e-16
1.219752  5.841e-14  2.361e-16
1.219967  5.866e-14  3.059e-16
1.220183  5.852e-14  2.205e-16
1.220399  5.871e-14  3.281e-16
1.220614  5.931e-14  3.105e-16
1.220830  5.829e-14  2.28e-16
1.221046  5.915e-14  2.189e-16
1.221262  5.867e-14  2.977e-16
1.221477  5.872e-14  2.76e-16
1.221693  5.834e-14  2.213e-16
1.221908  5.806e-14  1.814e-16
1.222124  5.831e-14  3.027e-16
1.222340  5.886e-14  2.854e-16
1.222555  5.828e-14  3.479e-16
1.222771  5.758e-14  2.267e-16
1.222987  5.8e-14  2.472e-16
1.223202  5.819e-14  2.494e-16
1.223418  5.861e-14  3.384e-16
1.223634  5.904e-14  3.645e-16
1.223849  5.839e-14  3.443e-16
1.224065  5.792e-14  2.583e-16
1.224281  5.793e-14  3.98e-16
1.224496  5.859e-14  3.182e-16
1.224712  5.807e-14  3.111e-16
1.224928  5.795e-14  2.559e-16
1.225143  5.783e-14  2.178e-16
1.225359  5.771e-14  3.22e-16
1.225574  5.773e-14  2.323e-16
1.225790  5.848e-14  2.099e-16
1.226006  5.821e-14  2.197e-16
1.226221  5.821e-14  2.323e-16
1.226437  5.839e-14  2.099e-16
1.226652  5.775e-14  2.967e-16
1.226868  5.798e-14  3.83e-16
1.227084  5.789e-14  3.213e-16
1.227299  5.723e-14  2.637e-16
1.227515  5.797e-14  2.487e-16
1.227730  5.759e-14  2.391e-16
1.227946  5.813e-14  3.624e-16
1.228162  5.834e-14  3.518e-16
1.228377  5.803e-14  3.25e-16
1.228593  5.824e-14  2.605e-16
1.228808  5.806e-14  2.127e-16
1.229024  5.766e-14  2.763e-16
1.229239  5.796e-14  3.497e-16
1.229455  5.787e-14  2.355e-16
1.229671  5.831e-14  3.056e-16
1.229886  5.815e-14  2.814e-16
1.230102  5.84e-14  2.772e-16
1.230317  5.791e-14  2.757e-16
1.230533  5.837e-14  2.201e-16
1.230748  5.768e-14  2.437e-16
1.230964  5.826e-14  2.66e-16
1.231179  5.765e-14  2.57e-16
1.231395  5.765e-14  3.285e-16
1.231611  5.774e-14  3.62e-16
1.231826  5.837e-14  2.922e-16
1.232042  5.734e-14  3.124e-16
1.232257  5.762e-14  2.501e-16
1.232473  5.758e-14  2.733e-16
1.232688  5.785e-14  2.779e-16
1.232904  5.76e-14  2.296e-16
1.233119  5.8e-14  2.459e-16
1.233335  5.766e-14  3.001e-16
1.233550  5.796e-14  2.024e-16
1.233766  5.764e-14  2.336e-16
1.233981  5.745e-14  3.342e-16
1.234197  5.765e-14  3.099e-16
1.234412  5.717e-14  2.806e-16
1.234628  5.749e-14  2.992e-16
1.234843  5.741e-14  1.609e-16
1.235059  5.74e-14  2.486e-16
1.235274  5.725e-14  2.41e-16
1.235490  5.735e-14  1.349e-16
1.235705  5.721e-14  2.624e-16
1.235921  5.747e-14  3.17e-16
1.236136  5.762e-14  3.17e-16
1.236352  5.763e-14  3.133e-16
1.236567  5.775e-14  3.77e-16
1.236783  5.784e-14  3.159e-16
1.236998  5.751e-14  2.562e-16
1.237214  5.754e-14  3.001e-16
1.237429  5.747e-14  2.333e-16
1.237645  5.693e-14  2.769e-16
1.237860  5.782e-14  3.265e-16
1.238076  5.714e-14  3.496e-16
1.238291  5.722e-14  3.392e-16
1.238506  5.701e-14  2.858e-16
1.238722  5.731e-14  2.103e-16
1.238937  5.681e-14  2.658e-16
1.239153  5.692e-14  3.215e-16
1.239368  5.639e-14  2.231e-16
1.239584  5.659e-14  3.305e-16
1.239799  5.664e-14  2.14e-16
1.240015  5.735e-14  2.453e-16
1.240230  5.671e-14  2.496e-16
1.240445  5.663e-14  3.406e-16
1.240661  5.661e-14  2.993e-16
1.240876  5.706e-14  2.838e-16
1.241092  5.727e-14  2.7e-16
1.241307  5.715e-14  3.451e-16
1.241523  5.715e-14  2.228e-16
1.241738  5.647e-14  2.571e-16
1.241953  5.653e-14  2.374e-16
1.242169  5.672e-14  2.3e-16
1.242384  5.632e-14  1.436e-16
1.242600  5.651e-14  3.396e-16
1.242815  5.654e-14  3.196e-16
1.243030  5.646e-14  2.621e-16
1.243246  5.598e-14  2.233e-16
1.243461  5.515e-14  2.313e-16
1.243677  5.509e-14  2.878e-16
1.243892  5.561e-14  2.086e-16
1.244107  5.615e-14  2.362e-16
1.244323  5.617e-14  3.387e-16
1.244538  5.624e-14  3.2e-16
1.244754  5.689e-14  2.045e-16
1.244969  5.679e-14  3.517e-16
1.245184  5.653e-14  2.756e-16
1.245400  5.693e-14  2.516e-16
1.245615  5.655e-14  2.467e-16
1.245830  5.703e-14  2.121e-16
1.246046  5.664e-14  4.091e-16
1.246261  5.672e-14  2.205e-16
1.246477  5.706e-14  3.932e-16
1.246692  5.672e-14  2.565e-16
1.246907  5.714e-14  2.335e-16
1.247123  5.698e-14  2.739e-16
1.247338  5.667e-14  2.285e-16
1.247553  5.697e-14  2.764e-16
1.247769  5.654e-14  2.506e-16
1.247984  5.616e-14  2.524e-16
1.248199  5.606e-14  2.966e-16
1.248415  5.668e-14  2.611e-16
1.248630  5.679e-14  3.121e-16
1.248845  5.647e-14  2.457e-16
1.249061  5.627e-14  2.763e-16
1.249276  5.651e-14  2.111e-16
1.249491  5.647e-14  2.7e-16
1.249707  5.679e-14  3.757e-16
1.249922  5.656e-14  3.406e-16
1.250137  5.645e-14  2.405e-16
1.250353  5.611e-14  2.895e-16
1.250568  5.675e-14  2.377e-16
1.250783  5.634e-14  2.332e-16
1.250998  5.655e-14  3.487e-16
1.251214  5.6e-14  2.877e-16
1.251429  5.608e-14  2.055e-16
1.251644  5.675e-14  2.854e-16
1.251860  5.6e-14  3.093e-16
1.252075  5.615e-14  2.122e-16
1.252290  5.477e-14  3.013e-16
1.252506  5.384e-14  2.818e-16
1.252721  5.42e-14  2.903e-16
1.252936  5.548e-14  2.67e-16
1.253151  5.586e-14  2.582e-16
1.253367  5.609e-14  3.75e-16
1.253582  5.557e-14  2.224e-16
1.253797  5.576e-14  2.259e-16
1.254012  5.549e-14  2.906e-16
1.254228  5.615e-14  2.931e-16
1.254443  5.587e-14  2.811e-16
1.254658  5.605e-14  3.67e-16
1.254874  5.612e-14  3.24e-16
1.255089  5.634e-14  2.853e-16
1.255304  5.636e-14  3e-16
1.255519  5.647e-14  3.428e-16
1.255735  5.601e-14  2.217e-16
1.255950  5.63e-14  2.691e-16
1.256165  5.628e-14  3.042e-16
1.256380  5.628e-14  3.058e-16
1.256596  5.717e-14  3.141e-16
1.256811  5.65e-14  3.502e-16
1.257026  5.67e-14  2.972e-16
1.257241  5.639e-14  2.551e-16
1.257457  5.606e-14  3.118e-16
1.257672  5.595e-14  2.099e-16
1.257887  5.656e-14  2.296e-16
1.258102  5.606e-14  3.185e-16
1.258317  5.602e-14  2.218e-16
1.258533  5.647e-14  2.864e-16
1.258748  5.581e-14  1.891e-16
1.258963  5.573e-14  2.358e-16
1.259178  5.604e-14  3.341e-16
1.259394  5.587e-14  2.447e-16
1.259609  5.562e-14  1.796e-16
1.259824  5.605e-14  2.285e-16
1.260039  5.593e-14  2.699e-16
1.260254  5.567e-14  2.5e-16
1.260470  5.598e-14  3.054e-16
1.260685  5.594e-14  3.034e-16
1.260900  5.605e-14  3e-16
1.261115  5.597e-14  2.072e-16
1.261330  5.592e-14  2.647e-16
1.261546  5.606e-14  3.308e-16
1.261761  5.579e-14  2.635e-16
1.261976  5.557e-14  2.137e-16
1.262191  5.554e-14  2.337e-16
1.262406  5.58e-14  3.095e-16
1.262622  5.564e-14  3.234e-16
1.262837  5.554e-14  4.337e-16
1.263052  5.573e-14  2.074e-16
1.263267  5.581e-14  1.909e-16
1.263482  5.564e-14  2.735e-16
1.263697  5.591e-14  2.378e-16
1.263912  5.59e-14  3.038e-16
1.264128  5.516e-14  2.554e-16
1.264343  5.459e-14  2.552e-16
1.264558  5.536e-14  2.497e-16
1.264773  5.584e-14  1.869e-16
1.264988  5.512e-14  2.585e-16
1.265203  5.49e-14  3.16e-16
1.265419  5.566e-14  2.217e-16
1.265634  5.56e-14  2.423e-16
1.265849  5.546e-14  3.836e-16
1.266064  5.482e-14  2.551e-16
1.266279  5.518e-14  3.715e-16
1.266494  5.529e-14  2.005e-16
1.266709  5.532e-14  3.248e-16
1.266925  5.476e-14  2.939e-16
1.267140  5.483e-14  2.22e-16
1.267355  5.508e-14  2.669e-16
1.267570  5.485e-14  4.498e-16
1.267785  5.483e-14  3.224e-16
1.268000  5.45e-14  3.502e-16
1.268215  5.422e-14  4.881e-16
1.268430  5.481e-14  6.113e-16
1.268646  5.484e-14  3.577e-16
1.268861  5.446e-14  4.509e-16
1.269076  5.379e-14  5.18e-16
1.269291  5.439e-14  3.895e-16
1.269506  5.496e-14  3.312e-16
1.269721  5.479e-14  3.393e-16
1.269936  5.494e-14  4.013e-16
1.270151  5.511e-14  3.298e-16
1.270366  5.489e-14  2.207e-16
1.270581  5.528e-14  2.563e-16
1.270797  5.467e-14  3.856e-16
1.271012  5.498e-14  3.007e-16
1.271227  5.544e-14  2.459e-16
1.271442  5.583e-14  2.61e-16
1.271657  5.529e-14  3.425e-16
1.271872  5.465e-14  3.194e-16
1.272087  5.524e-14  2.951e-16
1.272302  5.524e-14  3.189e-16
1.272517  5.515e-14  2.213e-16
1.272732  5.539e-14  3.914e-16
1.272947  5.496e-14  2.441e-16
1.273162  5.457e-14  3.96e-16
1.273378  5.489e-14  2.97e-16
1.273593  5.518e-14  2.722e-16
1.273808  5.518e-14  2.785e-16
1.274023  5.415e-14  2.807e-16
1.274238  5.372e-14  3.916e-16
1.274453  5.507e-14  2.697e-16
1.274668  5.409e-14  2.811e-16
1.274883  5.408e-14  1.373e-16
1.275098  5.436e-14  3.281e-16
1.275313  5.36e-14  2.768e-16
1.275528  5.455e-14  2.21e-16
1.275743  5.444e-14  2.242e-16
1.275958  5.491e-14  2.183e-16
1.276173  5.489e-14  3.149e-16
1.276388  5.465e-14  2.455e-16
1.276603  5.449e-14  2.714e-16
1.276818  5.468e-14  2.156e-16
1.277033  5.448e-14  2.797e-16
1.277248  5.461e-14  3.076e-16
1.277463  5.473e-14  2.449e-16
1.277678  5.503e-14  3.937e-16
1.277893  5.497e-14  3.368e-16
1.278108  5.467e-14  2.143e-16
1.278324  5.437e-14  2.803e-16
1.278538  5.427e-14  2.256e-16
1.278754  5.455e-14  2.985e-16
1.278969  5.423e-14  2.466e-16
1.279184  5.493e-14  1.941e-16
1.279399  5.464e-14  3.879e-16
1.279614  5.453e-14  3.19e-16
1.279829  5.455e-14  2.719e-16
1.280044  5.484e-14  2.478e-16
1.280259  5.474e-14  2.813e-16
1.280474  5.442e-14  3.34e-16
1.280689  5.503e-14  4.161e-16
1.280904  5.487e-14  1.946e-16
1.281119  5.465e-14  2.803e-16
1.281334  5.486e-14  2.689e-16
1.281549  5.512e-14  4.324e-16
1.281764  5.429e-14  3.937e-16
1.281978  5.418e-14  2.841e-16
1.282193  5.406e-14  4.39e-16
1.282408  5.31e-14  4.411e-16
1.282623  5.207e-14  4.383e-16
1.282838  5.264e-14  3.231e-16
1.283053  5.348e-14  3.024e-16
1.283268  5.328e-14  3.124e-16
1.283483  5.291e-14  3.762e-16
1.283698  5.367e-14  2.085e-16
1.283913  5.363e-14  2.789e-16
1.284128  5.441e-14  3.552e-16
1.284343  5.441e-14  3.012e-16
1.284558  5.399e-14  2.612e-16
1.284773  5.327e-14  2.955e-16
1.284988  5.269e-14  3.012e-16
1.285203  5.277e-14  3.706e-16
1.285418  5.384e-14  2.63e-16
1.285633  5.434e-14  2.43e-16
1.285848  5.434e-14  2.226e-16
1.286063  5.319e-14  2.248e-16
1.286278  5.423e-14  2.665e-16
1.286493  5.415e-14  2.884e-16
1.286708  5.368e-14  3.475e-16
1.286923  5.464e-14  3.268e-16
1.287138  5.419e-14  3.214e-16
1.287352  5.385e-14  3.91e-16
1.287567  5.46e-14  2.76e-16
1.287782  5.407e-14  3.888e-16
1.287997  5.366e-14  2.672e-16
1.288212  5.289e-14  1.382e-16
1.288427  5.283e-14  2.883e-16
1.288642  5.361e-14  2.597e-16
1.288857  5.383e-14  3.513e-16
1.289072  5.382e-14  2.46e-16
1.289287  5.329e-14  2.232e-16
1.289502  5.379e-14  3.362e-16
1.289717  5.321e-14  3.186e-16
1.289932  5.304e-14  2.625e-16
1.290146  5.134e-14  3.034e-16
1.290361  5.077e-14  1.956e-16
1.290576  5.241e-14  3.27e-16
1.290791  5.375e-14  3.548e-16
1.291006  5.37e-14  3.96e-16
1.291221  5.331e-14  3.672e-16
1.291436  5.29e-14  2.497e-16
1.291651  5.342e-14  3.403e-16
1.291866  5.368e-14  3.188e-16
1.292081  5.373e-14  3.126e-16
1.292295  5.323e-14  2.434e-16
1.292510  5.383e-14  2.244e-16
1.292725  5.353e-14  3.265e-16
1.292940  5.41e-14  2.461e-16
1.293155  5.405e-14  4.392e-16
1.293370  5.337e-14  1.651e-16
1.293585  5.345e-14  3.892e-16
1.293800  5.388e-14  3.487e-16
1.294014  5.309e-14  2.992e-16
1.294229  5.321e-14  2.47e-16
1.294444  5.314e-14  3.816e-16
1.294659  5.362e-14  3.676e-16
1.294874  5.34e-14  3.361e-16
1.295089  5.397e-14  3.071e-16
1.295304  5.397e-14  2.396e-16
1.295519  5.329e-14  2.466e-16
1.295733  5.334e-14  3.313e-16
1.295948  5.351e-14  3.05e-16
1.296163  5.37e-14  2.601e-16
1.296378  5.375e-14  2.942e-16
1.296593  5.359e-14  3.314e-16
1.296808  5.391e-14  3.546e-16
1.297022  5.38e-14  3.705e-16
1.297237  5.379e-14  2.249e-16
1.297452  5.376e-14  4.364e-16
1.297667  5.293e-14  2.156e-16
1.297882  5.171e-14  5.132e-16
1.298097  5.306e-14  2.981e-16
1.298312  5.308e-14  2.411e-16
1.298526  5.346e-14  3.195e-16
1.298741  5.363e-14  3.47e-16
1.298956  5.368e-14  3.023e-16
1.299171  5.385e-14  3.762e-16
1.299386  5.354e-14  2.568e-16
1.299601  5.366e-14  3.174e-16
1.299815  5.363e-14  4.026e-16
1.300030  5.325e-14  2.48e-16
1.300245  5.372e-14  3.15e-16
1.300460  5.289e-14  2.492e-16
1.300675  5.351e-14  3.196e-16
1.300889  5.306e-14  3.191e-16
1.301104  5.276e-14  3.2e-16
1.301319  5.306e-14  2.78e-16
1.301534  5.272e-14  2.244e-16
1.301749  5.307e-14  4.519e-16
1.301964  5.355e-14  3.087e-16
1.302178  5.323e-14  3.103e-16
1.302393  5.338e-14  2.52e-16
1.302608  5.301e-14  1.577e-16
1.302823  5.378e-14  1.987e-16
1.303038  5.358e-14  2.728e-16
1.303252  5.363e-14  2.912e-16
1.303467  5.289e-14  2.853e-16
1.303682  5.284e-14  3.154e-16
1.303897  5.309e-14  3.063e-16
1.304111  5.322e-14  2.631e-16
1.304326  5.303e-14  2.595e-16
1.304541  5.304e-14  2.341e-16
1.304756  5.355e-14  2.626e-16
1.304971  5.354e-14  3.84e-16
1.305185  5.325e-14  3.05e-16
1.305400  5.364e-14  4.461e-16
1.305615  5.317e-14  2.783e-16
1.305830  5.351e-14  3.397e-16
1.306045  5.304e-14  4.45e-16
1.306259  5.332e-14  3.063e-16
1.306474  5.305e-14  4.957e-16
1.306689  5.305e-14  2.832e-16
1.306904  5.308e-14  4.072e-16
1.307118  5.352e-14  2.969e-16
1.307333  5.292e-14  2.274e-16
1.307548  5.286e-14  3.502e-16
1.307763  5.299e-14  2.877e-16
1.307977  5.276e-14  3.127e-16
1.308192  5.216e-14  2.499e-16
1.308407  5.291e-14  4.773e-16
1.308622  5.326e-14  3.015e-16
1.308836  5.306e-14  2.864e-16
1.309051  5.325e-14  2.073e-16
1.309266  5.321e-14  3.831e-16
1.309481  5.291e-14  2.75e-16
1.309695  5.329e-14  3.343e-16
1.309910  5.305e-14  3.474e-16
1.310125  5.29e-14  2.33e-16
1.310340  5.292e-14  2.564e-16
1.310555  5.262e-14  3.252e-16
1.310769  5.204e-14  3.032e-16
1.310984  5.232e-14  3.082e-16
1.311199  5.255e-14  3.601e-16
1.311413  5.294e-14  3.096e-16
1.311628  5.255e-14  2.425e-16
1.311843  5.293e-14  3.072e-16
1.312058  5.161e-14  2.939e-16
1.312272  4.963e-14  3.916e-16
1.312487  4.526e-14  4.218e-16
1.312702  4.293e-14  2.089e-16
1.312917  4.546e-14  3.764e-16
1.313131  4.984e-14  5.734e-16
1.313346  5.165e-14  3.025e-16
1.313561  5.152e-14  2.474e-16
1.313775  5.083e-14  1.844e-16
1.313990  5.131e-14  3.394e-16
1.314205  5.23e-14  2.438e-16
1.314420  5.23e-14  3.198e-16
1.314634  5.245e-14  3.734e-16
1.314849  5.197e-14  5.154e-16
1.315064  4.92e-14  4.235e-16
1.315278  4.636e-14  3.807e-16
1.315493  4.512e-14  3.748e-16
1.315708  4.773e-14  5.016e-16
1.315922  5.061e-14  4.67e-16
1.316137  5.288e-14  3.097e-16
1.316352  5.259e-14  2.868e-16
1.316567  5.286e-14  5.962e-16
1.316781  5.24e-14  4.623e-16
1.316996  5.247e-14  4.49e-16
1.317211  5.258e-14  3.557e-16
1.317425  5.241e-14  2.791e-16
1.317640  5.22e-14  4.587e-16
1.317855  5.245e-14  3.448e-16
1.318069  5.268e-14  3.67e-16
1.318284  5.256e-14  3.038e-16
1.318499  5.206e-14  5.456e-16
1.318714  5.268e-14  5.438e-16
1.318928  5.279e-14  5.723e-16
1.319143  5.269e-14  2.392e-16
1.319358  5.259e-14  4.266e-16
1.319572  5.196e-14  3.312e-16
1.319787  5.285e-14  3.885e-16
1.320002  5.277e-14  4.385e-16
1.320216  5.102e-14  3.485e-16
1.320431  5.205e-14  2.89e-16
1.320646  5.195e-14  5.173e-16
1.320860  5.21e-14  4.691e-16
1.321075  5.209e-14  4.545e-16
1.321290  5.199e-14  3.426e-16
1.321504  5.242e-14  5.226e-16
1.321719  5.198e-14  3.158e-16
1.321934  5.182e-14  2.586e-16
1.322148  5.166e-14  3.638e-16
1.322363  5.205e-14  4.468e-16
1.322577  5.218e-14  2.579e-16
1.322792  5.243e-14  3.725e-16
1.323007  5.197e-14  3.212e-16
1.323221  5.181e-14  3.763e-16
1.323436  5.184e-14  4.247e-16
1.323651  5.215e-14  2.972e-16
1.323865  5.289e-14  4.086e-16
1.324080  5.21e-14  3.76e-16
1.324295  5.169e-14  5.64e-16
1.324509  5.17e-14  3.2e-16
1.324724  5.226e-14  3.843e-16
1.324939  5.212e-14  2.977e-16
1.325153  5.187e-14  3.338e-16
1.325368  5.219e-14  2.492e-16
1.325583  5.151e-14  3.616e-16
1.325797  5.186e-14  2.69e-16
1.326012  5.199e-14  4.245e-16
1.326226  5.153e-14  3.699e-16
1.326441  5.221e-14  3.888e-16
1.326656  5.182e-14  3.936e-16
1.326870  5.236e-14  3.82e-16
1.327085  5.14e-14  3.479e-16
1.327300  5.155e-14  3.849e-16
1.327514  5.169e-14  3.843e-16
1.327729  5.206e-14  3.188e-16
1.327943  5.207e-14  3.004e-16
1.328158  5.181e-14  3.077e-16
1.328373  5.146e-14  4.395e-16
1.328587  5.035e-14  3.421e-16
1.328802  5.132e-14  3.914e-16
1.329016  5.065e-14  3.331e-16
1.329231  4.997e-14  5.428e-16
1.329446  4.999e-14  4.83e-16
1.329660  5.025e-14  3.74e-16
1.329875  5.063e-14  4.697e-16
1.330090  5.122e-14  3.153e-16
1.330304  5.112e-14  3.532e-16
1.330519  5.109e-14  5.047e-16
1.330733  5.222e-14  5.031e-16
1.330948  5.199e-14  4.419e-16
1.331163  5.207e-14  3.705e-16
1.331377  5.157e-14  3.023e-16
1.331592  5.106e-14  3.865e-16
1.331806  5.052e-14  3.368e-16
1.332021  5.032e-14  3.486e-16
1.332236  4.826e-14  3.306e-16
1.332450  4.902e-14  4.35e-16
1.332665  5.042e-14  4.277e-16
1.332879  5.087e-14  4.485e-16
1.333094  5.133e-14  3.621e-16
1.333308  5.218e-14  4.769e-16
1.333523  5.125e-14  3.576e-16
1.333738  5.082e-14  3.186e-16
1.333952  5.025e-14  4.213e-16
1.334167  5.104e-14  3.225e-16
1.334381  5.14e-14  4.262e-16
1.334596  5.122e-14  3.937e-16
1.334810  5.048e-14  3.146e-16
1.335025  5.008e-14  3.872e-16
1.335240  5.072e-14  3.084e-16
1.335454  5.141e-14  2.758e-16
1.335669  5.222e-14  5.701e-16
1.335883  5.087e-14  4.409e-16
1.336098  5.021e-14  4.308e-16
1.336313  5.066e-14  6.601e-16
1.336527  5.125e-14  3.47e-16
1.336742  5.121e-14  3.376e-16
1.336956  5.139e-14  3.349e-16
1.337171  5.08e-14  5.034e-16
1.337385  5.008e-14  3.926e-16
1.337600  5.039e-14  3.272e-16
1.337814  5.065e-14  4.453e-16
1.338029  5.044e-14  4.2e-16
1.338244  5.028e-14  5.352e-16
1.338458  5.147e-14  4.104e-16
1.338673  5.066e-14  3.197e-16
1.338887  5.058e-14  3.201e-16
1.339102  5.037e-14  2.673e-16
1.339316  4.971e-14  5.327e-16
1.339531  4.964e-14  4.675e-16
1.339746  5.2e-14  3.46e-16
1.339960  5.15e-14  5.307e-16
1.340175  5.072e-14  5.659e-16
1.340389  5.021e-14  2.576e-16
1.340604  4.91e-14  6.024e-16
1.340818  5.076e-14  4.137e-16
1.341033  5.1e-14  4.174e-16
1.341247  5.182e-14  5.743e-16
1.341462  4.987e-14  4.028e-16
1.341676  5.007e-14  5.164e-16
1.341891  4.922e-14  5.691e-16
1.342105  4.992e-14  3.241e-16
1.342320  5.031e-14  3.313e-16
1.342535  5.088e-14  3.671e-16
1.342749  5.08e-14  2.371e-16
1.342964  5.027e-14  2.79e-16
1.343178  5.016e-14  3.405e-16
1.343393  5.075e-14  1.794e-16
1.343607  5.212e-14  5.386e-16
1.343822  5.214e-14  7.916e-16
1.344036  5.081e-14  6.143e-16
1.344251  5.007e-14  3.654e-16
1.344465  4.921e-14  3.348e-16
1.344680  4.937e-14  5.372e-16
1.344894  4.954e-14  7.62e-16
1.345109  5.098e-14  4.282e-16
1.345323  5.148e-14  5.322e-16
1.345538  5.047e-14  5.062e-16
1.345752  4.987e-14  3.275e-16
1.345967  5.124e-14  4.744e-16
1.346181  5.189e-14  4.514e-16
1.346396  5.032e-14  6.061e-16
1.346610  4.912e-14  3.793e-16
1.346825  4.97e-14  6.335e-16
1.347039  5.115e-14  4.244e-16
1.347254  5.26e-14  4.796e-16
1.347468  5.401e-14  1.608e-15
1.347683  5.048e-14  1.383e-15
1.347898  4.911e-14  9.381e-16
1.348112  4.961e-14  6.694e-16
1.348326  4.946e-14  6.944e-16
1.348541  4.924e-14  7.384e-16
1.348755  4.924e-14  7.703e-16
1.348970  4.947e-14  5.198e-16
1.349185  4.877e-14  5.618e-16
1.349399  5.093e-14  7.297e-16
1.349613  5.133e-14  4.375e-16
1.349828  5.369e-14  6.721e-16
1.350042  5.307e-14  1.449e-15
1.350257  5.213e-14  1.289e-15
1.350471  4.767e-14  7.862e-16
1.350686  4.778e-14  1.276e-15
1.350900  4.946e-14  8.375e-16
1.351115  5.141e-14  5.626e-16
1.351329  5.19e-14  1.141e-15
1.351544  5.07e-14  1.354e-15
1.351758  4.85e-14  9.061e-16
1.351973  4.962e-14  1.24e-15
1.352187  5e-14  5.905e-16
1.352402  5.097e-14  5.943e-16
1.352616  5.033e-14  9.464e-16
1.352831  5.162e-14  9.546e-16
1.353045  4.996e-14  1.329e-15
1.353260  4.984e-14  8.436e-16
1.353474  4.768e-14  6.983e-16
1.353689  4.992e-14  6.01e-16
1.353903  5.14e-14  8.675e-16
1.354118  5.448e-14  1.62e-15
1.354332  5.364e-14  2.189e-15
1.354547  5.314e-14  2.021e-15
1.354761  4.467e-14  1.847e-15
1.354976  4.432e-14  1.989e-15
1.355190  4.631e-14  2.046e-15
1.355404  5.112e-14  7.47e-16
1.355619  5.197e-14  1.605e-15
1.355833  4.772e-14  1.42e-15
1.356048  4.588e-14  2.121e-15
1.356262  4.758e-14  1.398e-15
1.356477  4.925e-14  7.165e-16
1.356691  5.297e-14  9.407e-16
1.356906  5.124e-14  1.962e-15
1.357120  4.986e-14  1.239e-15
1.357335  5.022e-14  7.18e-16
1.357549  4.878e-14  1.162e-15
1.357764  4.85e-14  1.377e-15
1.357978  4.965e-14  8.139e-16
1.358193  5.281e-14  1.486e-15
1.358407  4.922e-14  1.5e-15
1.358621  4.659e-14  1.242e-15
1.358836  4.868e-14  9.415e-16
1.359050  5.362e-14  1.022e-15
1.359265  5.712e-14  3.426e-15
1.359479  4.633e-14  2.454e-15
1.359694  4.546e-14  2.64e-15
1.359908  4.652e-14  1.877e-15
1.360123  4.874e-14  8.263e-16
1.360337  5.091e-14  1.135e-15
1.360551  5.372e-14  1.742e-15
1.360766  5.571e-14  4.719e-15
1.360980  4.791e-14  2.534e-15
1.361195  4.78e-14  3.615e-15
1.361409  4.974e-14  1.332e-15
1.361624  5.953e-14  5.601e-15
1.361838  5.183e-14  6.055e-15
1.362053  5.228e-14  9.429e-15
1.362267  4.296e-14  9.706e-15
1.362481  3.575e-14  5.104e-15
1.362696  4.256e-14  2.686e-15
1.362910  4.306e-14  2.924e-15
1.363125  4.573e-14  1.261e-15
1.363339  4.866e-14  8.2e-16
1.363554  4.964e-14  7.9e-16
1.363768  5.248e-14  7.194e-16
1.363982  5.683e-14  2.559e-15
1.364197  5.733e-14  2.445e-15
1.364411  5.195e-14  3.413e-15
1.364626  4.711e-14  3.832e-15
1.364840  4.701e-14  2.128e-15
1.365055  4.517e-14  1.899e-15
1.365269  4.349e-14  2.28e-15
1.365484  4.26e-14  2.927e-15
1.365698  4.431e-14  2.542e-15
1.365912  4.855e-14  1.051e-15
1.366127  4.986e-14  7.721e-16
1.366341  5.065e-14  8.712e-16
1.366556  5.268e-14  1.503e-15
1.366770  5.104e-14  1.813e-15
1.366984  4.71e-14  1.396e-15
1.367199  5.15e-14  1.384e-15
1.367413  5.708e-14  3.282e-15
1.367628  5.707e-14  5.613e-15
1.367842  4.336e-14  3.469e-15
1.368057  4.659e-14  3.334e-15
1.368271  4.733e-14  3.888e-15
1.368485  4.253e-14  2.145e-15
1.368700  4.312e-14  3.689e-15
1.368914  4.494e-14  2.012e-15
1.369129  4.632e-14  1.599e-15
1.369343  4.891e-14  1.097e-15
1.369557  5.141e-14  1.067e-15
1.369772  5.242e-14  2.862e-15
1.369986  4.6e-14  8.029e-16
1.370201  4.648e-14  1.937e-15
1.370415  4.949e-14  1.13e-15
1.370629  5.64e-14  3.152e-15
1.370844  5.625e-14  4.027e-15
1.371058  4.535e-14  3.392e-15
1.371273  4.189e-14  2.263e-15
1.371487  4.467e-14  1.427e-15
1.371701  5.073e-14  1.264e-15
1.371916  5.241e-14  2.79e-15
1.372263  4.455e-14  2.597e-15
1.372535  4.843e-14  1.252e-15
1.372807  5.006e-14  7.184e-16
1.373079  4.862e-14  6.86e-16
1.373351  4.599e-14  1.109e-15
1.373624  4.778e-14  1.216e-15
1.373896  4.94e-14  5.07e-16
1.374168  4.953e-14  8.098e-16
1.374440  4.892e-14  1.016e-15
1.374712  4.606e-14  7.151e-16
1.374985  4.566e-14  1.364e-15
1.375257  4.805e-14  1.015e-15
1.375529  4.99e-14  6.866e-16
1.375801  4.95e-14  1.106e-15
1.376073  4.793e-14  6.943e-16
1.376345  4.887e-14  5.564e-16
1.376618  5.072e-14  1.084e-15
1.376890  4.71e-14  8.318e-16
1.377162  4.504e-14  1.787e-15
1.377434  4.825e-14  1.414e-15
1.377706  4.936e-14  3.908e-16
1.377978  5.133e-14  6.638e-16
1.378250  5.436e-14  1.855e-15
1.378522  4.949e-14  2.289e-15
1.378794  4.49e-14  1.388e-15
1.379066  4.582e-14  1.775e-15
1.379339  4.787e-14  8.168e-16
1.379611  5.08e-14  4.031e-16
1.379883  5.339e-14  1.436e-15
1.380155  5.547e-14  3.172e-15
1.380427  5.205e-14  3.833e-15
1.380699  4.366e-14  1.882e-15
1.380971  4.596e-14  3.994e-15
1.381243  4.76e-14  2.162e-15
1.381515  4.976e-14  8.297e-16
1.381787  5.079e-14  1.105e-15
1.382059  5.234e-14  1.31e-15
1.382331  5.547e-14  3.032e-15
1.382603  4.752e-14  2.556e-15
1.382875  3.821e-14  3.397e-15
1.383147  4.654e-14  2.132e-15
1.383419  4.662e-14  7.331e-16
1.383691  4.772e-14  9.36e-16
1.383963  4.651e-14  1.712e-15
1.384235  4.769e-14  1.112e-15
1.384507  5.007e-14  9.748e-16
1.384779  4.996e-14  1.484e-15
1.385051  4.549e-14  1.01e-15
1.385323  4.742e-14  1.421e-15
1.385595  4.667e-14  1.043e-15
1.385867  4.719e-14  7.134e-16
1.386139  4.68e-14  6.05e-16
1.386411  4.518e-14  7.428e-16
1.386683  4.508e-14  9.611e-16
1.386954  4.668e-14  5.512e-16
1.387226  4.955e-14  5.357e-16
1.387498  5.359e-14  1.494e-15
1.387770  5.597e-14  3.114e-15
1.388042  4.413e-14  1.031e-15
1.388314  4.242e-14  2.518e-15
1.388586  4.67e-14  1.557e-15
1.388858  4.699e-14  8.527e-16
1.389130  4.78e-14  4.823e-16
1.389402  4.914e-14  5.596e-16
1.389673  4.764e-14  7.883e-16
1.389945  4.614e-14  5.558e-16
1.390217  4.695e-14  5.375e-16
1.390489  4.789e-14  6.196e-16
1.390761  4.517e-14  5.471e-16
1.391033  4.407e-14  6.584e-16
1.391304  4.467e-14  3.456e-16
1.391576  4.67e-14  8.377e-16
1.391848  4.97e-14  1.465e-15
1.392120  5.05e-14  2.725e-15
1.392392  4.444e-14  1.464e-15
1.392664  4.24e-14  2.357e-15
1.392935  4.457e-14  1.778e-15
1.393207  4.56e-14  7.386e-16
1.393479  4.622e-14  5.357e-16
1.393751  4.596e-14  5.135e-16
1.394022  4.625e-14  4.357e-16
1.394294  4.852e-14  8.022e-16
1.394566  5.001e-14  2.118e-15
1.394838  4.657e-14  2.604e-15
1.395110  4.488e-14  2.06e-15
1.395381  4.224e-14  1.425e-15
1.395653  4.453e-14  2.196e-15
1.395925  4.677e-14  7.703e-16
1.396196  4.628e-14  1.195e-15
1.396468  4.422e-14  1.62e-15
1.396740  4.391e-14  1.477e-15
1.397012  4.348e-14  8.598e-16
1.397283  4.415e-14  9.298e-16
1.397555  4.539e-14  7.036e-16
1.397827  4.664e-14  4.313e-16
1.398099  4.588e-14  5.429e-16
1.398370  4.602e-14  2.527e-16
1.398642  4.659e-14  3.961e-16
1.398914  4.824e-14  5.929e-16
1.399185  4.952e-14  1.229e-15
1.399457  4.853e-14  1.503e-15
1.399729  4.614e-14  1.147e-15
1.400000  4.769e-14  1.251e-15
1.400272  4.519e-14  1.969e-15
1.400544  4.212e-14  1.386e-15
1.400815  4.524e-14  1.521e-15
1.401087  4.43e-14  1.201e-15
1.401358  4.181e-14  1.423e-15
1.401630  4.291e-14  2.141e-15
1.401902  4.338e-14  1.567e-15
1.402173  4.542e-14  8.78e-16
1.402445  4.71e-14  2.784e-16
1.402717  4.782e-14  7.286e-16
1.402988  4.638e-14  5.682e-16
1.403260  4.646e-14  4.868e-16
1.403531  4.698e-14  4.738e-16
1.403803  4.795e-14  1.247e-15
1.404075  4.715e-14  1.3e-15
1.404346  4.688e-14  1.108e-15
1.404618  4.785e-14  1.206e-15
1.404889  4.568e-14  9.426e-16
1.405161  4.518e-14  2.368e-15
1.405432  4.5e-14  1.897e-15
1.405704  4.506e-14  8.577e-16
1.405975  4.559e-14  4.621e-16
1.406247  4.742e-14  4.745e-16
1.406518  5.164e-14  1.521e-15
1.406790  5.106e-14  2.937e-15
1.407062  4.237e-14  1.567e-15
1.407333  4.397e-14  1.966e-15
1.407605  4.448e-14  2.042e-15
1.407876  4.582e-14  7.02e-16
1.408148  4.607e-14  2.83e-16
1.408419  4.59e-14  5.707e-16
1.408691  4.697e-14  1.029e-15
1.408962  4.771e-14  2.067e-15
1.409234  4.515e-14  1.784e-15
1.409505  4.421e-14  9.235e-16
1.409776  4.46e-14  1.878e-15
1.410048  4.489e-14  8.073e-16
1.410319  4.528e-14  5.752e-16
1.410591  4.606e-14  2.398e-16
1.410862  4.612e-14  3.176e-16
1.411134  4.588e-14  3.942e-16
1.411405  4.583e-14  4.742e-16
1.411677  4.677e-14  5.148e-16
1.411948  4.633e-14  6.77e-16
1.412220  4.537e-14  6.603e-16
1.412491  4.467e-14  9.829e-16
1.412762  4.531e-14  7.205e-16
1.413034  4.639e-14  3.523e-16
1.413305  4.634e-14  9.711e-16
1.413576  4.597e-14  1.032e-15
1.413848  4.637e-14  1.048e-15
1.414119  4.722e-14  1.194e-15
1.414391  4.567e-14  1.203e-15
1.414662  4.545e-14  5.9e-16
1.414933  4.437e-14  1.038e-15
1.415205  4.385e-14  9.62e-16
1.415476  4.505e-14  9.016e-16
1.415748  4.43e-14  8.872e-16
1.416019  4.572e-14  4.753e-16
1.416290  4.594e-14  2.754e-16
1.416562  4.548e-14  3.561e-16
1.416833  4.621e-14  3.448e-16
1.417104  4.641e-14  4.021e-16
1.417376  4.566e-14  5.143e-16
1.417647  4.575e-14  3.509e-16
1.417918  4.56e-14  4.221e-16
1.418190  4.588e-14  3.179e-16
1.418461  4.768e-14  7.138e-16
1.418732  4.79e-14  1.653e-15
1.419003  4.479e-14  1.671e-15
1.419275  4.493e-14  8.557e-16
1.419546  4.364e-14  1.072e-15
1.419817  4.397e-14  1.092e-15
1.420089  4.528e-14  4.613e-16
1.420360  4.569e-14  4.444e-16
1.420631  4.516e-14  4.273e-16
1.420902  4.506e-14  5.713e-16
1.421174  4.537e-14  3.216e-16
1.421445  4.508e-14  3.15e-16
1.421716  4.568e-14  3.898e-16
1.421987  4.571e-14  3.066e-16
1.422258  4.655e-14  2.957e-16
1.422530  4.624e-14  6.315e-16
1.422801  4.682e-14  6.591e-16
1.423072  4.581e-14  7.737e-16
1.423343  4.523e-14  6.16e-16
1.423615  4.484e-14  3.97e-16
1.423886  4.38e-14  7.059e-16
1.424157  4.358e-14  1.112e-15
1.424428  4.451e-14  6.774e-16
1.424699  4.543e-14  2.928e-16
1.424971  4.572e-14  4.551e-16
1.425242  4.503e-14  7.115e-16
1.425513  4.435e-14  4.746e-16
1.425784  4.405e-14  5.045e-16
1.426055  4.444e-14  8.855e-16
1.426326  4.485e-14  5.42e-16
1.426598  4.514e-14  3.191e-16
1.426869  4.57e-14  6.076e-16
1.427140  4.563e-14  7.601e-16
1.427411  4.519e-14  5.533e-16
1.427682  4.502e-14  3.466e-16
1.427953  4.536e-14  3.951e-16
1.428224  4.504e-14  3.36e-16
1.428496  4.395e-14  3.064e-16
1.428767  4.355e-14  4.515e-16
1.429038  4.395e-14  5.11e-16
1.429309  4.469e-14  3.716e-16
1.429580  4.431e-14  3.861e-16
1.429851  4.459e-14  1.367e-16
1.430122  4.469e-14  4.019e-16
1.430393  4.582e-14  2.102e-16
1.430664  4.661e-14  5.717e-16
1.430935  4.686e-14  1.208e-15
1.431206  4.529e-14  9.452e-16
1.431478  4.457e-14  6.852e-16
1.431749  4.471e-14  3.43e-16
1.432020  4.497e-14  2.992e-16
1.432291  4.347e-14  5.988e-16
1.432562  4.393e-14  8.567e-16
1.432833  4.36e-14  9.667e-16
1.433104  4.473e-14  5.794e-16
1.433375  4.509e-14  3.512e-16
1.433646  4.532e-14  3.687e-16
1.433917  4.496e-14  5.905e-16
1.434188  4.36e-14  6.15e-16
1.434459  4.419e-14  4.76e-16
1.434730  4.424e-14  6.05e-16
1.435001  4.491e-14  3.918e-16
1.435272  4.507e-14  2.6e-16
1.435543  4.477e-14  2.947e-16
1.435814  4.508e-14  3.895e-16
1.436085  4.396e-14  4.696e-16
1.436356  4.425e-14  4.905e-16
1.436627  4.489e-14  2.985e-16
1.436898  4.589e-14  4.73e-16
1.437169  4.597e-14  8.632e-16
1.437440  4.558e-14  9.947e-16
1.437711  4.282e-14  4.11e-16
1.437982  4.4e-14  1.285e-15
1.438252  4.422e-14  8.609e-16
1.438523  4.51e-14  4.89e-16
1.438794  4.543e-14  2.771e-16
1.439065  4.633e-14  6.122e-16
1.439336  4.506e-14  7.724e-16
1.439607  4.369e-14  3.491e-16
1.439878  4.374e-14  6.77e-16
1.440149  4.366e-14  2.604e-16
1.440420  4.293e-14  2.329e-16
1.440691  4.404e-14  2.31e-16
1.440962  4.471e-14  4.121e-16
1.441233  4.514e-14  4.836e-16
1.441503  4.437e-14  3.272e-16
1.441774  4.48e-14  6.91e-16
1.442045  4.526e-14  3.991e-16
1.442316  4.503e-14  3.763e-16
1.442587  4.521e-14  6.628e-16
1.442858  4.43e-14  5.861e-16
1.443129  4.4e-14  9.104e-16
1.443400  4.468e-14  7.258e-16
1.443670  4.513e-14  2.795e-16
1.443941  4.507e-14  4.176e-16
1.444212  4.4e-14  3.767e-16
1.444483  4.371e-14  2.81e-16
1.444754  4.451e-14  3.149e-16
1.445024  4.547e-14  5.898e-16
1.445295  4.777e-14  1.327e-15
1.445566  4.362e-14  1.223e-15
1.445837  4.319e-14  1.276e-15
1.446108  4.276e-14  1.292e-15
1.446379  4.423e-14  6.797e-16
1.446649  4.42e-14  2.668e-16
1.446920  4.391e-14  3.253e-16
1.447191  4.34e-14  3.451e-16
1.447462  4.382e-14  5.949e-16
1.447732  4.458e-14  3.072e-16
1.448003  4.468e-14  1.934e-16
1.448274  4.479e-14  2.229e-16
1.448545  4.462e-14  3.138e-16
1.448816  4.417e-14  2.628e-16
1.449086  4.46e-14  2.07e-16
1.449357  4.507e-14  3.972e-16
1.449628  4.483e-14  5.134e-16
1.449898  4.499e-14  7.004e-16
1.450169  4.616e-14  9.294e-16
1.450440  4.369e-14  7.623e-16
1.450711  4.299e-14  3.151e-16
1.450981  4.235e-14  9.527e-16
1.451252  4.122e-14  9.698e-16
1.451523  4.207e-14  6.158e-16
1.451794  4.214e-14  2.442e-16
1.452064  4.284e-14  2.161e-16
1.452335  4.382e-14  3.749e-16
1.452606  4.403e-14  2.76e-16
1.452876  4.395e-14  2.663e-16
1.453147  4.386e-14  2.872e-16
1.453418  4.409e-14  4.031e-16
1.453688  4.433e-14  2.85e-16
1.453959  4.431e-14  2.261e-16
1.454230  4.428e-14  2.124e-16
1.454500  4.401e-14  2.486e-16
1.454771  4.464e-14  3.541e-16
1.455042  4.437e-14  6.069e-16
1.455312  4.384e-14  2.861e-16
1.455583  4.254e-14  5.751e-16
1.455854  4.267e-14  3.432e-16
1.456124  4.283e-14  1.956e-16
1.456395  4.287e-14  2.283e-16
1.456666  4.311e-14  2.264e-16
1.456936  4.361e-14  2.198e-16
1.457207  4.369e-14  2.764e-16
1.457477  4.392e-14  2.333e-16
1.457748  4.395e-14  2.208e-16
1.458019  4.401e-14  3.707e-16
1.458289  4.4e-14  2.502e-16
1.458560  4.45e-14  1.986e-16
1.458830  4.414e-14  1.469e-16
1.459101  4.436e-14  1.717e-16
1.459372  4.42e-14  1.765e-16
1.459642  4.425e-14  2.773e-16
1.459913  4.443e-14  5.155e-16
1.460183  4.325e-14  5.077e-16
1.460454  4.203e-14  2.78e-16
1.460724  4.132e-14  2.904e-16
1.460995  4.065e-14  2.081e-16
1.461265  4.081e-14  2.415e-16
1.461536  4.125e-14  3.052e-16
1.461807  4.199e-14  4.125e-16
1.462077  4.313e-14  3.381e-16
1.462348  4.331e-14  2.516e-16
1.462618  4.337e-14  4.72e-16
1.462889  4.329e-14  5.9e-16
1.463159  4.242e-14  3.349e-16
1.463430  4.308e-14  6.341e-16
1.463700  4.351e-14  5.67e-16
1.463971  4.341e-14  3.175e-16
1.464241  4.319e-14  2.456e-16
1.464512  4.338e-14  1.77e-16
1.464782  4.458e-14  5.554e-16
1.465053  4.306e-14  7.893e-16
1.465323  4.291e-14  3.214e-16
1.465594  4.364e-14  5.2e-16
1.465864  4.39e-14  3.496e-16
1.466135  4.317e-14  4.555e-16
1.466405  4.256e-14  3.156e-16
1.466675  4.277e-14  2.462e-16
1.466946  4.316e-14  3.521e-16
1.467216  4.333e-14  5.056e-16
1.467487  4.299e-14  2.276e-16
1.467757  4.23e-14  1.439e-16
1.468028  4.266e-14  3.797e-16
1.468298  4.316e-14  3.023e-16
1.468569  4.335e-14  2.661e-16
1.468839  4.375e-14  2.68e-16
1.469109  4.39e-14  5.498e-16
1.469380  4.309e-14  5.993e-16
1.469650  4.18e-14  2.655e-16
1.469921  4.184e-14  4.502e-16
1.470191  4.241e-14  3.363e-16
1.470461  4.298e-14  8.623e-16
1.470732  4.245e-14  6.264e-16
1.471002  4.2e-14  6.043e-16
1.471273  4.191e-14  7.527e-16
1.471543  4.289e-14  4.745e-16
1.471813  4.291e-14  3.653e-16
1.472084  4.341e-14  6.357e-16
1.472354  4.265e-14  4.192e-16
1.472624  4.288e-14  6.797e-16
1.472895  4.366e-14  4.518e-16
1.473165  4.355e-14  1.985e-16
1.473436  4.293e-14  2.403e-16
1.473706  4.214e-14  1.715e-16
1.473976  4.23e-14  5.369e-16
1.474247  4.279e-14  4.126e-16
1.474517  4.303e-14  2.507e-16
1.474787  4.335e-14  1.654e-16
1.475057  4.31e-14  2.052e-16
1.475328  4.298e-14  5.041e-16
1.475598  4.22e-14  5.832e-16
1.475868  4.209e-14  3.008e-16
1.476139  4.279e-14  4.734e-16
1.476409  4.335e-14  2.493e-16
1.476679  4.339e-14  4.756e-16
1.476950  4.194e-14  3.494e-16
1.477220  4.193e-14  2.294e-16
1.477490  4.253e-14  3.509e-16
1.477760  4.261e-14  5.003e-16
1.478031  4.163e-14  3.688e-16
1.478301  4.188e-14  5.392e-16
1.478571  4.224e-14  3.342e-16
1.478842  4.349e-14  1.989e-16
1.479112  4.364e-14  3.855e-16
1.479382  4.323e-14  3.59e-16
1.479652  4.306e-14  3.701e-16
1.479923  4.247e-14  3.279e-16
1.480193  4.162e-14  6.19e-16
1.480463  4.177e-14  3.196e-16
1.480733  4.237e-14  6.867e-16
1.481004  4.287e-14  4.5e-16
1.481274  4.353e-14  2.992e-16
1.481544  4.291e-14  5.206e-16
1.481814  4.235e-14  2.699e-16
1.482084  4.283e-14  3.131e-16
1.482355  4.33e-14  4.076e-16
1.482625  4.271e-14  2.307e-16
1.482895  4.185e-14  1.772e-16
1.483165  4.151e-14  2.369e-16
1.483435  4.195e-14  1.547e-16
1.483706  4.288e-14  1.41e-16
1.483976  4.349e-14  4.274e-16
1.484246  4.329e-14  4.333e-16
1.484516  4.287e-14  1.846e-16
1.484786  4.287e-14  3.892e-16
1.485057  4.288e-14  1.729e-16
1.485327  4.27e-14  1.927e-16
1.485597  4.308e-14  2.502e-16
1.485867  4.277e-14  2.142e-16
1.486137  4.309e-14  3.267e-16
1.486407  4.295e-14  3.35e-16
1.486677  4.211e-14  2.747e-16
1.486948  4.216e-14  3e-16
1.487218  4.164e-14  2.512e-16
1.487488  4.052e-14  1.609e-16
1.487758  3.848e-14  3.508e-16
1.488028  3.604e-14  2.408e-16
1.488298  3.552e-14  2.598e-16
1.488568  3.707e-14  4.018e-16
1.488838  3.949e-14  2.933e-16
1.489108  4.128e-14  2.268e-16
1.489379  4.216e-14  3.215e-16
1.489649  4.248e-14  1.911e-16
1.489919  4.256e-14  3.833e-16
1.490189  4.276e-14  2.891e-16
1.490459  4.219e-14  1.292e-16
1.490729  4.18e-14  2.02e-16
1.490999  4.193e-14  3.175e-16
1.491269  4.252e-14  3.811e-16
1.491539  4.269e-14  2.409e-16
1.491809  4.266e-14  3.108e-16
1.492079  4.278e-14  1.501e-16
1.492349  4.304e-14  2.905e-16
1.492620  4.271e-14  1.661e-16
1.492890  4.259e-14  1.913e-16
1.493160  4.227e-14  1.78e-16
1.493430  4.274e-14  2.206e-16
1.493700  4.273e-14  1.602e-16
1.493970  4.303e-14  2.702e-16
1.494240  4.278e-14  2.058e-16
1.494510  4.265e-14  1.875e-16
1.494780  4.305e-14  2.041e-16
1.495050  4.264e-14  2.371e-16
1.495320  4.259e-14  1.363e-16
1.495590  4.223e-14  2.449e-16
1.495860  4.239e-14  1.688e-16
1.496130  4.225e-14  1.729e-16
1.496400  4.232e-14  1.898e-16
1.496670  4.297e-14  2.44e-16
1.496940  4.303e-14  2.894e-16
1.497210  4.285e-14  1.908e-16
1.497480  4.299e-14  2.26e-16
1.497750  4.292e-14  2.486e-16
1.498020  4.277e-14  1.813e-16
1.498290  4.29e-14  2.858e-16
1.498560  4.252e-14  2.123e-16
1.498830  4.279e-14  1.675e-16
1.499099  4.272e-14  1.76e-16
1.499370  4.267e-14  1.612e-16
1.499639  4.237e-14  1.534e-16
1.499909  4.275e-14  1.616e-16
1.500179  4.22e-14  1.934e-16
1.500449  4.171e-14  1.816e-16
1.500719  4.128e-14  1.893e-16
1.500989  4.139e-14  2.021e-16
1.501259  4.153e-14  1.342e-16
1.501529  4.172e-14  1.68e-16
1.501799  4.072e-14  1.3e-16
1.502069  3.997e-14  1.953e-16
1.502339  3.78e-14  2.304e-16
1.502609  3.504e-14  3.351e-16
1.502879  3.342e-14  1.522e-16
1.503148  3.539e-14  2.529e-16
1.503418  3.786e-14  2.409e-16
1.503688  3.869e-14  1.464e-16
1.503958  3.764e-14  2.392e-16
1.504228  3.577e-14  2.773e-16
1.504498  3.524e-14  1.795e-16
1.504768  3.539e-14  1.258e-16
1.505038  3.576e-14  2.002e-16
1.505307  3.593e-14  2.103e-16
1.505577  3.774e-14  2.878e-16
1.505847  3.961e-14  2.301e-16
1.506117  4.108e-14  2.306e-16
1.506387  4.182e-14  2.203e-16
1.506657  4.192e-14  1.896e-16
1.506927  4.194e-14  2.275e-16
1.507196  4.201e-14  1.72e-16
1.507466  4.218e-14  1.72e-16
1.507736  4.215e-14  1.874e-16
1.508006  4.208e-14  2.173e-16
1.508276  4.185e-14  2.581e-16
1.508546  4.182e-14  2.359e-16
1.508815  4.233e-14  1.531e-16
1.509085  4.281e-14  2.85e-16
1.509355  4.266e-14  2.657e-16
1.509625  4.241e-14  2.476e-16
1.509895  4.213e-14  1.848e-16
1.510164  4.193e-14  1.1e-16
1.510434  4.208e-14  1.754e-16
1.510704  4.263e-14  2.51e-16
1.510974  4.216e-14  1.866e-16
1.511244  4.241e-14  1.356e-16
1.511513  4.218e-14  1.461e-16
1.511783  4.261e-14  1.865e-16
1.512053  4.238e-14  1.928e-16
1.512323  4.252e-14  1.608e-16
1.512592  4.249e-14  1.878e-16
1.512862  4.212e-14  2.752e-16
1.513132  4.17e-14  2.475e-16
1.513402  4.123e-14  1.586e-16
1.513672  4.154e-14  1.775e-16
1.513941  4.153e-14  1.668e-16
1.514211  4.24e-14  1.614e-16
1.514481  4.237e-14  2.123e-16
1.514750  4.162e-14  1.734e-16
1.515020  4.106e-14  1.499e-16
1.515290  4.124e-14  1.96e-16
1.515560  4.208e-14  1.544e-16
1.515829  4.239e-14  1.64e-16
1.516099  4.182e-14  2.13e-16
1.516369  4.138e-14  1.833e-16
1.516639  4.118e-14  1.895e-16
1.516908  4.097e-14  1.65e-16
1.517178  4.124e-14  1.791e-16
1.517448  4.148e-14  1.697e-16
1.517717  4.214e-14  2.093e-16
1.517987  4.165e-14  1.155e-16
1.518257  4.225e-14  1.472e-16
1.518526  4.215e-14  2.124e-16
1.518796  4.202e-14  1.718e-16
1.519066  4.192e-14  2.032e-16
1.519335  4.235e-14  1.496e-16
1.519605  4.254e-14  1.522e-16
1.519875  4.227e-14  1.741e-16
1.520144  4.252e-14  1.534e-16
1.520414  4.246e-14  1.472e-16
1.520684  4.237e-14  9.568e-17
1.520953  4.137e-14  1.837e-16
1.521223  4.139e-14  2.158e-16
1.521493  4.156e-14  2.057e-16
1.521762  4.201e-14  1.831e-16
1.522032  4.149e-14  2.066e-16
1.522301  4.129e-14  1.465e-16
1.522571  4.169e-14  1.485e-16
1.522841  4.178e-14  1.39e-16
1.523110  4.218e-14  1.419e-16
1.523380  4.206e-14  1.406e-16
1.523650  4.224e-14  1.517e-16
1.523919  4.171e-14  1.226e-16
1.524189  4.142e-14  1.464e-16
1.524458  4.134e-14  1.304e-16
1.524728  4.173e-14  1.8e-16
1.524998  4.156e-14  2.06e-16
1.525267  4.201e-14  1.981e-16
1.525537  4.244e-14  1.619e-16
1.525806  4.225e-14  2.078e-16
1.526076  4.191e-14  1.608e-16
1.526345  4.188e-14  1.835e-16
1.526615  4.102e-14  1.93e-16
1.526885  4.083e-14  8.975e-17
1.527154  4.133e-14  1.371e-16
1.527424  4.197e-14  2.132e-16
1.527693  4.193e-14  2e-16
1.527963  4.14e-14  1.988e-16
1.528232  4.062e-14  2.027e-16
1.528502  4.021e-14  1.752e-16
1.528772  4.068e-14  1.23e-16
1.529041  4.137e-14  2.176e-16
1.529311  4.095e-14  1.497e-16
1.529580  3.997e-14  1.38e-16
1.529850  3.963e-14  1.653e-16
1.530119  3.991e-14  1.437e-16
1.530389  4.117e-14  1.572e-16
1.530658  4.167e-14  2.079e-16
1.530928  4.211e-14  1.498e-16
1.531197  4.223e-14  1.751e-16
1.531467  4.214e-14  1.816e-16
1.531736  4.177e-14  1.817e-16
1.532006  4.184e-14  1.863e-16
1.532275  4.202e-14  1.147e-16
1.532545  4.165e-14  1.672e-16
1.532814  4.175e-14  2.465e-16
1.533084  4.123e-14  1.805e-16
1.533353  4.11e-14  1.828e-16
1.533623  4.054e-14  2.059e-16
1.533892  4.051e-14  1.122e-16
1.534162  4.108e-14  2.035e-16
1.534431  4.165e-14  2.501e-16
1.534701  4.194e-14  1.941e-16
1.534970  4.209e-14  1.849e-16
1.535240  4.215e-14  2.206e-16
1.535509  4.218e-14  1.637e-16
1.535779  4.228e-14  2.362e-16
1.536048  4.184e-14  1.188e-16
1.536317  4.207e-14  1.875e-16
1.536587  4.182e-14  2.009e-16
1.536856  4.142e-14  1.476e-16
1.537126  4.103e-14  1.224e-16
1.537395  4.013e-14  2.135e-16
1.537665  3.953e-14  1.747e-16
1.537934  3.986e-14  1.758e-16
1.538203  4.029e-14  9.668e-17
1.538473  4.041e-14  2.16e-16
1.538742  3.998e-14  1.622e-16
1.539012  3.967e-14  1.95e-16
1.539281  4.004e-14  1.991e-16
1.539551  3.984e-14  1.72e-16
1.539820  4.02e-14  1.48e-16
1.540089  4.032e-14  1.814e-16
1.540359  4.04e-14  1.568e-16
1.540628  3.991e-14  1.526e-16
1.540898  3.953e-14  2.164e-16
1.541167  3.989e-14  1.878e-16
1.541436  4.052e-14  1.511e-16
1.541706  4.133e-14  1.978e-16
1.541975  4.13e-14  1.381e-16
1.542244  4.073e-14  1.882e-16
1.542514  4.011e-14  1.57e-16
1.542783  3.959e-14  1.342e-16
1.543053  3.96e-14  8.818e-17
1.543322  4.024e-14  1.761e-16
1.543591  4.109e-14  2.922e-16
1.543861  4.127e-14  2.042e-16
1.544130  4.183e-14  1.7e-16
1.544399  4.201e-14  1.283e-16
1.544669  4.258e-14  1.351e-16
1.544938  4.232e-14  2.341e-16
1.545207  4.235e-14  1.255e-16
1.545477  4.22e-14  1.933e-16
1.545746  4.157e-14  2.141e-16
1.546015  4.139e-14  2.566e-16
1.546285  4.115e-14  1.355e-16
1.546554  4.108e-14  2.065e-16
1.546823  4.141e-14  2.053e-16
1.547093  4.105e-14  1.446e-16
1.547362  4.09e-14  2.761e-16
1.547631  4.118e-14  1.938e-16
1.547901  4.107e-14  1.618e-16
1.548170  4.173e-14  1.743e-16
1.548439  4.13e-14  2.277e-16
1.548708  4.161e-14  1.325e-16
1.548978  4.151e-14  1.808e-16
1.549247  4.11e-14  1.534e-16
1.549516  4.092e-14  2.083e-16
1.549786  4.114e-14  1.721e-16
1.550055  4.05e-14  1.365e-16
1.550324  4.003e-14  2.099e-16
1.550593  3.99e-14  1.556e-16
1.550863  3.98e-14  1.978e-16
1.551132  4.021e-14  1.539e-16
1.551401  4.048e-14  1.334e-16
1.551671  4.076e-14  1.766e-16
1.551940  4.118e-14  1.426e-16
1.552209  4.117e-14  1.83e-16
1.552478  4.158e-14  1.734e-16
1.552748  4.178e-14  1.507e-16
1.553017  4.166e-14  2.239e-16
1.553286  4.123e-14  1.444e-16
1.553555  4.047e-14  2.115e-16
1.553825  3.984e-14  2.293e-16
1.554094  3.985e-14  1.565e-16
1.554363  3.991e-14  1.408e-16
1.554632  3.93e-14  1.709e-16
1.554901  3.985e-14  1.945e-16
1.555171  4.118e-14  2.101e-16
1.555440  4.173e-14  2.008e-16
1.555709  4.116e-14  2.007e-16
1.555978  4.029e-14  2.396e-16
1.556247  3.978e-14  2.073e-16
1.556517  4.001e-14  2.016e-16
1.556786  4.032e-14  2.004e-16
1.557055  4.014e-14  1.88e-16
1.557324  3.989e-14  1.356e-16
1.557593  4.016e-14  2.668e-16
1.557863  4.063e-14  1.437e-16
1.558132  4.095e-14  2.375e-16
1.558401  4.123e-14  1.765e-16
1.558670  4.115e-14  2.132e-16
1.558939  4.109e-14  2.126e-16
1.559209  4.034e-14  1.309e-16
1.559478  3.957e-14  2.505e-16
1.559747  3.978e-14  1.679e-16
1.560016  4.033e-14  1.668e-16
1.560285  4.035e-14  1.369e-16
1.560554  4.013e-14  1.646e-16
1.560824  4.042e-14  1.712e-16
1.561093  4.017e-14  1.799e-16
1.561362  4.043e-14  1.725e-16
1.561631  4.025e-14  1.527e-16
1.561900  4.019e-14  2.109e-16
1.562169  3.982e-14  1.14e-16
1.562438  3.888e-14  1.21e-16
1.562708  3.882e-14  1.648e-16
1.562977  3.879e-14  1.785e-16
1.563246  3.866e-14  1.449e-16
1.563515  3.886e-14  2.278e-16
1.563784  3.983e-14  2.34e-16
1.564053  4.035e-14  2.865e-16
1.564322  4.09e-14  2.207e-16
1.564591  4.086e-14  1.157e-16
1.564860  4.059e-14  2.264e-16
1.565130  3.99e-14  1.349e-16
1.565399  3.954e-14  1.849e-16
1.565668  3.901e-14  1.492e-16
1.565937  3.978e-14  2.004e-16
1.566206  4.015e-14  1.746e-16
1.566475  4.011e-14  1.38e-16
1.566744  4.037e-14  1.786e-16
1.567013  4.089e-14  2.028e-16
1.567282  4.077e-14  1.606e-16
1.567551  4.102e-14  2.015e-16
1.567820  4.098e-14  1.681e-16
1.568090  4.064e-14  2.439e-16
1.568359  4.063e-14  1.973e-16
1.568628  4.036e-14  2.032e-16
1.568897  4.061e-14  2.231e-16
1.569166  4.031e-14  1.352e-16
1.569435  4.019e-14  2.186e-16
1.569704  4.027e-14  2.111e-16
1.569973  4.033e-14  1.961e-16
1.570242  4.028e-14  1.693e-16
1.570511  4.068e-14  2.135e-16
1.570780  4.107e-14  1.786e-16
1.571049  4.151e-14  1.634e-16
1.571318  4.106e-14  2.264e-16
1.571587  4.054e-14  1.572e-16
1.571856  3.927e-14  2.421e-16
1.572125  3.854e-14  1.724e-16
1.572394  3.872e-14  1.739e-16
1.572663  3.864e-14  1.274e-16
1.572932  3.878e-14  1.886e-16
1.573201  3.895e-14  1.769e-16
1.573470  3.923e-14  1.734e-16
1.573739  3.998e-14  2.261e-16
1.574008  3.937e-14  1.232e-16
1.574277  3.767e-14  2.999e-16
1.574546  3.664e-14  1.48e-16
1.574815  3.657e-14  2.134e-16
1.575084  3.571e-14  2.258e-16
1.575353  3.507e-14  1.933e-16
1.575622  3.624e-14  1.85e-16
1.575891  3.733e-14  1.398e-16
1.576160  3.784e-14  1.101e-16
1.576429  3.748e-14  1.692e-16
1.576698  3.52e-14  2.997e-16
1.576967  3.371e-14  2.54e-16
1.577236  3.388e-14  2.343e-16
1.577505  3.567e-14  2.395e-16
1.577774  3.721e-14  1.189e-16
1.578043  3.754e-14  1.659e-16
1.578312  3.821e-14  1.536e-16
1.578581  3.921e-14  1.959e-16
1.578850  3.957e-14  1.874e-16
1.579119  3.971e-14  2.121e-16
1.579388  3.974e-14  1.416e-16
1.579657  4.008e-14  2.275e-16
1.579926  4.026e-14  1.386e-16
1.580195  3.974e-14  1.418e-16
1.580464  3.995e-14  1.719e-16
1.580733  4.002e-14  1.655e-16
1.581002  4.026e-14  1.945e-16
1.581271  4.029e-14  1.992e-16
1.581540  3.991e-14  1.959e-16
1.581808  3.957e-14  1.794e-16
1.582077  3.837e-14  1.787e-16
1.582346  3.803e-14  1.604e-16
1.582615  3.859e-14  1.934e-16
1.582884  3.915e-14  1.737e-16
1.583153  3.915e-14  1.41e-16
1.583422  3.901e-14  2.317e-16
1.583691  3.877e-14  1.441e-16
1.583960  3.899e-14  2.123e-16
1.584229  3.912e-14  2.16e-16
1.584498  3.977e-14  1.66e-16
1.584767  4.003e-14  1.223e-16
1.585035  4.049e-14  1.959e-16
1.585304  4.057e-14  1.832e-16
1.585573  4.083e-14  2.486e-16
1.585842  4.082e-14  1.746e-16
1.586111  4.059e-14  1.781e-16
1.586380  4.046e-14  2.226e-16
1.586649  3.988e-14  1.925e-16
1.586918  3.944e-14  1.947e-16
1.587186  3.976e-14  1.9e-16
1.587455  3.995e-14  2.172e-16
1.587724  3.974e-14  1.836e-16
1.587993  3.937e-14  1.849e-16
1.588262  3.861e-14  1.642e-16
1.588531  3.796e-14  2.464e-16
1.588800  3.662e-14  2.466e-16
1.589069  3.542e-14  2.282e-16
1.589337  3.45e-14  1.614e-16
1.589606  3.536e-14  1.859e-16
1.589875  3.599e-14  1.346e-16
1.590144  3.728e-14  1.88e-16
1.590413  3.838e-14  2.387e-16
1.590682  3.907e-14  1.631e-16
1.590950  3.919e-14  2.106e-16
1.591219  3.867e-14  2.054e-16
1.591488  3.812e-14  2.55e-16
1.591757  3.842e-14  1.878e-16
1.592026  3.922e-14  1.923e-16
1.592295  3.967e-14  1.744e-16
1.592563  3.986e-14  2.052e-16
1.592832  3.966e-14  2.418e-16
1.593101  3.966e-14  1.603e-16
1.593370  4.024e-14  1.972e-16
1.593639  3.996e-14  1.38e-16
1.593907  3.987e-14  1.522e-16
1.594176  3.982e-14  1.703e-16
1.594445  3.985e-14  2.116e-16
1.594714  3.968e-14  1.315e-16
1.594983  3.96e-14  2.209e-16
1.595251  3.944e-14  1.873e-16
1.595520  3.948e-14  1.493e-16
1.595789  3.911e-14  1.489e-16
1.596058  3.865e-14  2.474e-16
1.596327  3.813e-14  1.668e-16
1.596595  3.781e-14  1.768e-16
1.596864  3.815e-14  1.311e-16
1.597133  3.847e-14  1.448e-16
1.597402  3.897e-14  2.049e-16
1.597670  3.931e-14  2.835e-16
1.597939  3.924e-14  1.119e-16
1.598208  3.899e-14  2.122e-16
1.598477  3.816e-14  2.188e-16
1.598745  3.854e-14  1.397e-16
1.599014  3.94e-14  1.579e-16
1.599283  3.966e-14  2.257e-16
1.599552  3.969e-14  1.593e-16
1.599820  3.969e-14  1.869e-16
1.600089  3.935e-14  1.811e-16
1.600358  4.005e-14  1.989e-16
1.600627  3.953e-14  1.888e-16
1.600896  3.891e-14  3.143e-16
1.601164  3.865e-14  1.797e-16
1.601433  3.879e-14  1.896e-16
1.601702  3.938e-14  2.252e-16
1.601970  3.948e-14  1.373e-16
1.602239  3.971e-14  1.417e-16
1.602508  3.973e-14  1.818e-16
1.602777  3.968e-14  1.881e-16
1.603045  3.926e-14  1.67e-16
1.603314  3.963e-14  2.02e-16
1.603583  3.989e-14  1.701e-16
1.603851  3.898e-14  2.285e-16
1.604120  3.77e-14  2.131e-16
1.604389  3.765e-14  2.186e-16
1.604658  3.828e-14  1.541e-16
1.604926  3.922e-14  1.683e-16
1.605195  3.944e-14  1.866e-16
1.605464  3.943e-14  1.267e-16
1.605732  3.83e-14  2.048e-16
1.606001  3.824e-14  1.86e-16
1.606270  3.827e-14  2.096e-16
1.606539  3.825e-14  1.574e-16
1.606807  3.85e-14  1.653e-16
1.607076  3.873e-14  1.937e-16
1.607345  3.855e-14  1.747e-16
1.607613  3.821e-14  2.123e-16
1.607882  3.803e-14  1.504e-16
1.608151  3.92e-14  2.242e-16
1.608419  4.004e-14  1.961e-16
1.608688  4.031e-14  2.224e-16
1.608957  4e-14  1.77e-16
1.609225  4.003e-14  2.126e-16
1.609494  3.902e-14  2.038e-16
1.609763  3.873e-14  2.012e-16
1.610031  3.839e-14  1.348e-16
1.610300  3.811e-14  1.969e-16
1.610569  3.831e-14  1.292e-16
1.610837  3.814e-14  2.078e-16
1.611106  3.834e-14  2.407e-16
1.611374  3.846e-14  2.018e-16
1.611643  3.843e-14  1.953e-16
1.611912  3.869e-14  2.104e-16
1.612180  3.884e-14  2.314e-16
1.612449  3.905e-14  1.973e-16
1.612718  3.809e-14  1.696e-16
1.612986  3.837e-14  2.303e-16
1.613255  3.835e-14  1.605e-16
1.613524  3.912e-14  1.602e-16
1.613792  3.921e-14  1.856e-16
1.614061  3.878e-14  1.868e-16
1.614329  3.881e-14  1.527e-16
1.614598  3.944e-14  1.877e-16
1.614867  3.979e-14  1.928e-16
1.615135  3.881e-14  1.996e-16
1.615404  3.774e-14  2.858e-16
1.615673  3.646e-14  1.334e-16
1.615941  3.672e-14  1.544e-16
1.616210  3.713e-14  1.575e-16
1.616478  3.786e-14  2.058e-16
1.616747  3.773e-14  1.591e-16
1.617016  3.783e-14  1.435e-16
1.617284  3.889e-14  2.425e-16
1.617553  3.936e-14  1.364e-16
1.617821  3.909e-14  1.391e-16
1.618090  3.877e-14  1.979e-16
1.618358  3.846e-14  1.618e-16
1.618627  3.814e-14  1.393e-16
1.618896  3.811e-14  1.692e-16
1.619164  3.765e-14  1.539e-16
1.619433  3.708e-14  2.005e-16
1.619701  3.61e-14  1.971e-16
1.619970  3.524e-14  1.575e-16
1.620239  3.561e-14  1.915e-16
1.620507  3.651e-14  1.064e-16
1.620776  3.633e-14  1.134e-16
1.621044  3.605e-14  2.277e-16
1.621313  3.709e-14  1.84e-16
1.621581  3.791e-14  1.34e-16
1.621850  3.745e-14  1.643e-16
1.622118  3.744e-14  1.63e-16
1.622387  3.795e-14  1.734e-16
1.622656  3.78e-14  1.321e-16
1.622924  3.789e-14  1.407e-16
1.623193  3.737e-14  2.084e-16
1.623461  3.747e-14  1.185e-16
1.623730  3.77e-14  1.283e-16
1.623998  3.844e-14  2.191e-16
1.624267  3.812e-14  1.587e-16
1.624535  3.791e-14  1.519e-16
1.624804  3.747e-14  1.678e-16
1.625072  3.712e-14  2.404e-16
1.625341  3.677e-14  1.536e-16
1.625610  3.707e-14  1.426e-16
1.625878  3.709e-14  1.687e-16
1.626147  3.75e-14  1.649e-16
1.626415  3.772e-14  1.432e-16
1.626684  3.786e-14  1.312e-16
1.626952  3.84e-14  1.456e-16
1.627221  3.865e-14  1.685e-16
1.627489  3.881e-14  1.849e-16
1.627758  3.859e-14  1.773e-16
1.628026  3.87e-14  1.857e-16
1.628295  3.884e-14  1.166e-16
1.628563  3.894e-14  1.451e-16
1.628832  3.865e-14  1.602e-16
1.629100  3.85e-14  1.167e-16
1.629369  3.87e-14  1.619e-16
1.629637  3.842e-14  1.604e-16
1.629906  3.876e-14  1.442e-16
1.630174  3.81e-14  2.164e-16
1.630443  3.849e-14  1.459e-16
1.630711  3.874e-14  1.861e-16
1.630980  3.892e-14  1.693e-16
1.631248  3.814e-14  2.039e-16
1.631517  3.762e-14  2.246e-16
1.631785  3.676e-14  1.641e-16
1.632054  3.671e-14  1.049e-16
1.632322  3.782e-14  2.208e-16
1.632591  3.783e-14  9.123e-17
1.632859  3.808e-14  2.447e-16
1.633128  3.855e-14  2.654e-16
1.633396  3.873e-14  2.153e-16
1.633664  3.846e-14  1.879e-16
1.633933  3.853e-14  1.72e-16
1.634201  3.887e-14  1.497e-16
1.634470  3.855e-14  1.921e-16
1.634738  3.863e-14  1.62e-16
1.635007  3.825e-14  1.504e-16
1.635275  3.782e-14  2.051e-16
1.635544  3.758e-14  1.724e-16
1.635812  3.735e-14  1.507e-16
1.636081  3.723e-14  1.705e-16
1.636349  3.793e-14  1.746e-16
1.636617  3.726e-14  2.279e-16
1.636886  3.657e-14  1.081e-16
1.637154  3.692e-14  2.254e-16
1.637423  3.77e-14  1.569e-16
1.637691  3.872e-14  1.331e-16
1.637960  3.865e-14  1.981e-16
1.638228  3.78e-14  1.465e-16
1.638497  3.681e-14  2.302e-16
1.638765  3.686e-14  1.184e-16
1.639033  3.769e-14  1.723e-16
1.639302  3.827e-14  2.022e-16
1.639570  3.776e-14  1.596e-16
1.639839  3.72e-14  2.202e-16
1.640107  3.635e-14  2.047e-16
1.640375  3.669e-14  2.065e-16
1.640644  3.66e-14  1.585e-16
1.640912  3.645e-14  1.831e-16
1.641181  3.691e-14  1.861e-16
1.641449  3.661e-14  1.488e-16
1.641718  3.71e-14  1.841e-16
1.641986  3.811e-14  1.763e-16
1.642254  3.839e-14  1.985e-16
1.642523  3.859e-14  1.873e-16
1.642791  3.818e-14  2.559e-16
1.643060  3.822e-14  1.695e-16
1.643328  3.826e-14  2.462e-16
1.643596  3.809e-14  1.558e-16
1.643865  3.799e-14  2.02e-16
1.644133  3.744e-14  1.743e-16
1.644402  3.657e-14  1.968e-16
1.644670  3.56e-14  1.686e-16
1.644938  3.494e-14  1.839e-16
1.645207  3.581e-14  1.327e-16
1.645475  3.655e-14  1.929e-16
1.645743  3.689e-14  2.536e-16
1.646012  3.732e-14  1.999e-16
1.646280  3.784e-14  1.94e-16
1.646549  3.826e-14  2.032e-16
1.646817  3.804e-14  1.827e-16
1.647085  3.758e-14  1.313e-16
1.647354  3.705e-14  2.001e-16
1.647622  3.668e-14  1.816e-16
1.647890  3.683e-14  1.962e-16
1.648159  3.726e-14  2.586e-16
1.648427  3.801e-14  2.031e-16
1.648695  3.71e-14  2.424e-16
1.648964  3.611e-14  2.574e-16
1.649232  3.597e-14  1.875e-16
1.649501  3.685e-14  2.453e-16
1.649769  3.752e-14  3.165e-16
1.650037  3.759e-14  2.223e-16
1.650306  3.788e-14  2.496e-16
1.650574  3.783e-14  2.285e-16
1.650842  3.763e-14  2.145e-16
1.651111  3.806e-14  3.223e-16
1.651379  3.761e-14  1.976e-16
1.651647  3.776e-14  2.448e-16
1.651916  3.71e-14  1.546e-16
1.652184  3.666e-14  1.488e-16
1.652452  3.612e-14  2.044e-16
1.652721  3.565e-14  2.037e-16
1.652989  3.566e-14  2.052e-16
1.653257  3.648e-14  1.703e-16
1.653526  3.684e-14  2.297e-16
1.653794  3.647e-14  1.927e-16
1.654062  3.641e-14  1.419e-16
1.654331  3.615e-14  1.264e-16
1.654599  3.642e-14  1.859e-16
1.654867  3.681e-14  1.619e-16
1.655136  3.682e-14  2.862e-16
1.655404  3.709e-14  1.116e-16
1.655672  3.736e-14  1.251e-16
1.655941  3.749e-14  2.261e-16
1.656209  3.755e-14  2.36e-16
1.656477  3.725e-14  2.098e-16
1.656746  3.695e-14  1.642e-16
1.657014  3.76e-14  1.771e-16
1.657282  3.76e-14  1.935e-16
1.657550  3.774e-14  1.861e-16
1.657819  3.741e-14  8.778e-17
1.658087  3.734e-14  1.832e-16
1.658355  3.686e-14  2.152e-16
1.658624  3.657e-14  2.301e-16
1.658892  3.668e-14  1.637e-16
1.659160  3.739e-14  1.754e-16
1.659428  3.763e-14  1.682e-16
1.659697  3.753e-14  2.128e-16
1.659965  3.739e-14  1.174e-16
1.660233  3.751e-14  2.264e-16
1.660502  3.695e-14  1.989e-16
1.660770  3.659e-14  2.654e-16
1.661038  3.582e-14  1.81e-16
1.661307  3.64e-14  2.07e-16
1.661575  3.704e-14  1.802e-16
1.661843  3.698e-14  2.801e-16
1.662111  3.686e-14  1.595e-16
1.662380  3.693e-14  2.422e-16
1.662648  3.73e-14  1.494e-16
1.662916  3.715e-14  1.343e-16
1.663184  3.708e-14  1.959e-16
1.663453  3.692e-14  2.036e-16
1.663721  3.67e-14  2.154e-16
1.663989  3.684e-14  2.201e-16
1.664257  3.71e-14  2.143e-16
1.664526  3.722e-14  1.475e-16
1.664794  3.719e-14  1.41e-16
1.665062  3.673e-14  1.716e-16
1.665331  3.626e-14  2.484e-16
1.665599  3.536e-14  2.407e-16
1.665867  3.517e-14  1.557e-16
1.666135  3.506e-14  2.027e-16
1.666404  3.522e-14  1.428e-16
1.666672  3.528e-14  1.515e-16
1.666940  3.587e-14  1.141e-16
1.667208  3.63e-14  1.75e-16
1.667477  3.667e-14  1.356e-16
1.667745  3.684e-14  1.591e-16
1.668013  3.641e-14  1.858e-16
1.668281  3.603e-14  2.201e-16
1.668549  3.57e-14  2.023e-16
1.668818  3.598e-14  1.894e-16
1.669086  3.608e-14  1.698e-16
1.669354  3.645e-14  1.372e-16
1.669622  3.666e-14  1.718e-16
1.669891  3.618e-14  1.474e-16
1.670159  3.597e-14  1.997e-16
1.670427  3.635e-14  2.027e-16
1.670695  3.58e-14  1.526e-16
1.670964  3.549e-14  1.794e-16
1.671232  3.551e-14  2.513e-16
1.671500  3.517e-14  1.539e-16
1.671768  3.413e-14  1.945e-16
1.672036  3.187e-14  2.499e-16
1.672305  3.106e-14  2.235e-16
1.672573  3.172e-14  2.809e-16
1.672841  3.417e-14  3.071e-16
1.673109  3.465e-14  1.08e-16
1.673378  3.497e-14  1.352e-16
1.673646  3.577e-14  1.73e-16
1.673914  3.612e-14  1.58e-16
1.674182  3.627e-14  1.479e-16
1.674450  3.626e-14  1.324e-16
1.674718  3.57e-14  2.326e-16
1.674987  3.406e-14  2.067e-16
1.675255  3.067e-14  3.885e-16
1.675523  2.946e-14  1.746e-16
1.675791  3.13e-14  2.689e-16
1.676059  3.383e-14  2.079e-16
1.676328  3.42e-14  1.654e-16
1.676596  3.362e-14  2.269e-16
1.676864  3.382e-14  2.004e-16
1.677132  3.511e-14  2.377e-16
1.677400  3.62e-14  2.662e-16
1.677669  3.65e-14  2.764e-16
1.677937  3.625e-14  1.875e-16
1.678205  3.631e-14  1.513e-16
1.678473  3.621e-14  2.163e-16
1.678741  3.645e-14  1.601e-16
1.679010  3.649e-14  1.752e-16
1.679278  3.657e-14  2.114e-16
1.679546  3.631e-14  1.602e-16
1.679814  3.608e-14  1.706e-16
1.680082  3.611e-14  2.136e-16
1.680350  3.602e-14  1.951e-16
1.680619  3.618e-14  1.551e-16
1.680887  3.622e-14  1.763e-16
1.681155  3.572e-14  1.396e-16
1.681423  3.567e-14  1.71e-16
1.681691  3.577e-14  1.26e-16
1.681960  3.607e-14  2.543e-16
1.682228  3.568e-14  2.103e-16
1.682496  3.593e-14  1.92e-16
1.682764  3.577e-14  1.887e-16
1.683032  3.6e-14  1.953e-16
1.683300  3.595e-14  2.226e-16
1.683568  3.594e-14  1.607e-16
1.683837  3.58e-14  2.083e-16
1.684105  3.6e-14  2.091e-16
1.684373  3.603e-14  1.719e-16
1.684641  3.582e-14  1.721e-16
1.684909  3.577e-14  1.756e-16
1.685177  3.597e-14  1.534e-16
1.685446  3.575e-14  2.008e-16
1.685714  3.583e-14  1.83e-16
1.685982  3.574e-14  1.685e-16
1.686250  3.58e-14  1.671e-16
1.686518  3.54e-14  2.861e-16
1.686786  3.534e-14  1.943e-16
1.687054  3.49e-14  1.378e-16
1.687322  3.434e-14  1.19e-16
1.687591  3.431e-14  1.377e-16
1.687859  3.462e-14  1.781e-16
1.688127  3.459e-14  1.957e-16
1.688395  3.481e-14  1.244e-16
1.688663  3.482e-14  1.892e-16
1.688931  3.396e-14  2.426e-16
1.689200  3.428e-14  1.606e-16
1.689468  3.481e-14  1.62e-16
1.689736  3.426e-14  2.016e-16
1.690004  3.422e-14  1.394e-16
1.690272  3.387e-14  1.594e-16
1.690540  3.396e-14  1.497e-16
1.690808  3.347e-14  1.883e-16
1.691076  3.362e-14  1.949e-16
1.691344  3.417e-14  1.583e-16
1.691613  3.493e-14  2.236e-16
1.691881  3.54e-14  1.479e-16
1.692149  3.529e-14  1.822e-16
1.692417  3.531e-14  2.039e-16
1.692685  3.531e-14  2.172e-16
1.692953  3.549e-14  1.588e-16
1.693221  3.52e-14  1.72e-16
1.693489  3.506e-14  1.628e-16
1.693758  3.525e-14  2.41e-16
1.694026  3.541e-14  2.34e-16
1.694294  3.534e-14  1.357e-16
1.694562  3.511e-14  1.801e-16
1.694830  3.524e-14  1.247e-16
1.695098  3.51e-14  1.656e-16
1.695366  3.509e-14  1.644e-16
1.695634  3.503e-14  1.767e-16
1.695902  3.519e-14  1.78e-16
1.696171  3.504e-14  2.366e-16
1.696439  3.483e-14  1.806e-16
1.696707  3.47e-14  1.926e-16
1.696975  3.472e-14  1.441e-16
1.697243  3.474e-14  2.055e-16
1.697511  3.438e-14  1.682e-16
1.697779  3.458e-14  3.086e-16
1.698047  3.514e-14  2.326e-16
1.698315  3.491e-14  1.934e-16
1.698583  3.488e-14  1.978e-16
1.698851  3.497e-14  1.883e-16
1.699120  3.503e-14  1.932e-16
1.699388  3.472e-14  2.073e-16
1.699656  3.475e-14  1.782e-16
1.699924  3.431e-14  1.58e-16
1.700192  3.461e-14  2.392e-16
1.700460  3.433e-14  2.019e-16
1.700728  3.411e-14  1.462e-16
1.700996  3.39e-14  2.006e-16
1.701264  3.391e-14  2.011e-16
1.701532  3.415e-14  2.004e-16
1.701800  3.442e-14  1.26e-16
1.702069  3.466e-14  2.084e-16
1.702337  3.486e-14  2.023e-16
1.702605  3.509e-14  1.856e-16
1.702873  3.506e-14  1.856e-16
1.703141  3.475e-14  1.586e-16
1.703409  3.477e-14  1.683e-16
1.703677  3.487e-14  1.89e-16
1.703945  3.474e-14  2.099e-16
1.704213  3.44e-14  1.495e-16
1.704481  3.476e-14  2.201e-16
1.704749  3.509e-14  2.162e-16
1.705017  3.446e-14  1.642e-16
1.705285  3.384e-14  1.948e-16
1.705553  3.372e-14  1.458e-16
1.705822  3.388e-14  1.497e-16
1.706090  3.419e-14  2.065e-16
1.706358  3.456e-14  1.729e-16
1.706626  3.407e-14  1.426e-16
1.706894  3.354e-14  2.372e-16
1.707162  3.294e-14  2.137e-16
1.707430  3.276e-14  1.877e-16
1.707698  3.325e-14  1.494e-16
1.707966  3.37e-14  2.205e-16
1.708234  3.409e-14  2.265e-16
1.708502  3.368e-14  1.682e-16
1.708770  3.393e-14  1.425e-16
1.709038  3.381e-14  1.417e-16
1.709306  3.349e-14  1.781e-16
1.709574  3.314e-14  1.786e-16
1.709842  3.248e-14  2.009e-16
1.710110  3.158e-14  1.803e-16
1.710379  3.077e-14  1.761e-16
1.710647  2.934e-14  1.759e-16
1.710915  2.802e-14  2.161e-16
1.711183  2.595e-14  1.954e-16
1.711451  2.633e-14  2.625e-16
1.711719  2.894e-14  2.735e-16
1.711987  3.111e-14  2.047e-16
1.712255  3.201e-14  2.087e-16
1.712523  3.3e-14  2.509e-16
1.712791  3.364e-14  1.75e-16
1.713059  3.375e-14  1.593e-16
1.713327  3.365e-14  1.511e-16
1.713595  3.388e-14  1.973e-16
1.713863  3.36e-14  1.962e-16
1.714131  3.349e-14  1.984e-16
1.714399  3.37e-14  2.006e-16
1.714667  3.371e-14  1.841e-16
1.714935  3.392e-14  1.235e-16
1.715203  3.411e-14  2.487e-16
1.715471  3.407e-14  1.565e-16
1.715739  3.387e-14  1.83e-16
1.716007  3.359e-14  1.807e-16
1.716275  3.344e-14  2.498e-16
1.716543  3.334e-14  3.058e-16
1.716811  3.341e-14  1.509e-16
1.717079  3.315e-14  1.364e-16
1.717348  3.293e-14  1.931e-16
1.717615  3.318e-14  1.817e-16
1.717883  3.308e-14  2.242e-16
1.718152  3.369e-14  2.222e-16
1.718420  3.331e-14  1.708e-16
1.718688  3.351e-14  1.612e-16
1.718956  3.312e-14  2.172e-16
1.719224  3.332e-14  1.564e-16
1.719492  3.346e-14  2.134e-16
1.719760  3.331e-14  1.646e-16
1.720028  3.349e-14  2.392e-16
1.720296  3.373e-14  1.763e-16
1.720564  3.341e-14  1.607e-16
1.720832  3.285e-14  2.832e-16
1.721100  3.236e-14  1.924e-16
1.721368  3.286e-14  1.843e-16
1.721636  3.318e-14  2.465e-16
1.721904  3.352e-14  1.445e-16
1.722172  3.361e-14  1.243e-16
1.722440  3.337e-14  1.796e-16
1.722708  3.265e-14  2.292e-16
1.722976  3.254e-14  2.416e-16
1.723244  3.233e-14  1.454e-16
1.723512  3.235e-14  1.863e-16
1.723780  3.259e-14  2.894e-16
1.724048  3.329e-14  1.383e-16
1.724316  3.26e-14  1.575e-16
1.724584  3.218e-14  1.299e-16
1.724852  3.175e-14  1.864e-16
1.725120  3.24e-14  2.055e-16
1.725388  3.327e-14  1.974e-16
1.725656  3.313e-14  2.275e-16
1.725924  3.302e-14  1.921e-16
1.726192  3.327e-14  2.279e-16
1.726460  3.299e-14  2.116e-16
1.726728  3.33e-14  1.898e-16
1.726996  3.284e-14  1.488e-16
1.727264  3.304e-14  3.214e-16
1.727532  3.355e-14  1.766e-16
1.727800  3.305e-14  2.542e-16
1.728068  3.348e-14  2.079e-16
1.728336  3.288e-14  2.54e-16
1.728604  3.282e-14  1.576e-16
1.728872  3.299e-14  2.055e-16
1.729140  3.304e-14  1.814e-16
1.729408  3.324e-14  1.929e-16
1.729676  3.269e-14  2.191e-16
1.729944  3.275e-14  3.055e-16
1.730212  3.262e-14  1.36e-16
1.730480  3.25e-14  2.342e-16
1.730748  3.237e-14  1.628e-16
1.731016  3.208e-14  1.987e-16
1.731284  3.224e-14  1.834e-16
1.731552  3.2e-14  1.656e-16
1.731820  3.156e-14  2.642e-16
1.732088  3.149e-14  2.893e-16
1.732356  3.148e-14  2.424e-16
1.732624  3.158e-14  2.25e-16
1.732892  3.151e-14  2.413e-16
1.733160  3.181e-14  1.494e-16
1.733428  3.192e-14  2.053e-16
1.733696  3.214e-14  1.541e-16
1.733964  3.228e-14  1.432e-16
1.734232  3.242e-14  1.984e-16
1.734500  3.224e-14  2.093e-16
1.734768  3.201e-14  2.42e-16
1.735036  3.242e-14  1.73e-16
1.735304  3.225e-14  2.562e-16
1.735572  3.265e-14  2.674e-16
1.735840  3.284e-14  2.271e-16
1.736108  3.289e-14  2.975e-16
1.736376  3.25e-14  2.181e-16
1.736644  3.255e-14  3.068e-16
1.736912  3.252e-14  1.35e-16
1.737179  3.261e-14  3.302e-16
1.737447  3.308e-14  2.592e-16
1.737715  3.283e-14  2.565e-16
1.737983  3.245e-14  1.926e-16
1.738251  3.191e-14  3.512e-16
1.738519  3.179e-14  2.885e-16
1.738787  3.222e-14  2.369e-16
1.739055  3.262e-14  2.035e-16
1.739323  3.252e-14  2.243e-16
1.739591  3.245e-14  2.023e-16
1.739859  3.227e-14  1.724e-16
1.740127  3.208e-14  1.712e-16
1.740395  3.226e-14  2.008e-16
1.740663  3.144e-14  2.036e-16
1.740931  3.143e-14  2.906e-16
1.741199  3.081e-14  2.883e-16
1.741467  3.061e-14  2.419e-16
1.741735  3.122e-14  2.438e-16
1.742003  3.15e-14  1.463e-16
1.742271  3.159e-14  2.393e-16
1.742539  3.165e-14  1.938e-16
1.742807  3.15e-14  2.205e-16
1.743075  3.111e-14  2.332e-16
1.743343  3.141e-14  1.873e-16
1.743611  3.161e-14  2.63e-16
1.743879  3.191e-14  1.586e-16
1.744147  3.196e-14  2.158e-16
1.744415  3.205e-14  1.723e-16
1.744683  3.207e-14  2.593e-16
1.744951  3.184e-14  2.394e-16
1.745219  3.207e-14  2.07e-16
1.745486  3.163e-14  1.798e-16
1.745754  3.241e-14  1.825e-16
1.746022  3.237e-14  1.954e-16
1.746290  3.21e-14  2.522e-16
1.746558  3.203e-14  3.241e-16
1.746826  3.144e-14  2.405e-16
1.747094  3.135e-14  1.893e-16
1.747362  3.119e-14  1.495e-16
1.747630  3.184e-14  2.041e-16
1.747898  3.191e-14  1.597e-16
1.748166  3.191e-14  2.397e-16
1.748434  3.137e-14  1.903e-16
1.748702  3.214e-14  2.416e-16
1.748970  3.21e-14  1.833e-16
1.749238  3.193e-14  2.157e-16
1.749506  3.169e-14  1.941e-16
1.749774  3.153e-14  1.89e-16
1.750042  3.086e-14  2.231e-16
1.750310  3.056e-14  1.801e-16
1.750578  3.085e-14  2.436e-16
1.750846  3.131e-14  1.244e-16
1.751114  3.137e-14  2.055e-16
1.751382  3.177e-14  2.079e-16
1.751650  3.148e-14  2.644e-16
1.751917  3.159e-14  3.289e-16
1.752185  3.136e-14  1.959e-16
1.752453  3.156e-14  2.965e-16
1.752721  3.14e-14  3.142e-16
1.752989  3.102e-14  1.932e-16
1.753257  3.1e-14  1.549e-16
1.753525  3.064e-14  2.209e-16
1.753793  3.046e-14  1.756e-16
1.754061  3.029e-14  1.321e-16
1.754329  3.001e-14  2.198e-16
1.754597  3.077e-14  2.303e-16
1.754865  3.102e-14  2.472e-16
1.755133  3.064e-14  2.112e-16
1.755401  3.089e-14  2.258e-16
1.755669  3.091e-14  2.344e-16
1.755937  3.12e-14  2.184e-16
1.756205  3.126e-14  2.144e-16
1.756473  3.094e-14  3.233e-16
1.756741  3.103e-14  1.429e-16
1.757009  3.09e-14  2.35e-16
1.757277  3.108e-14  1.894e-16
1.757545  3.104e-14  2.334e-16
1.757812  3.091e-14  2.327e-16
1.758080  3.088e-14  2.271e-16
1.758348  3.091e-14  1.951e-16
1.758616  3.064e-14  2.598e-16
1.758884  3.05e-14  3.061e-16
1.759152  3.061e-14  2.317e-16
1.759420  3.012e-14  1.154e-16
1.759688  3.055e-14  2.066e-16
1.759956  3.049e-14  1.997e-16
1.760224  3.077e-14  1.769e-16
1.760492  3.06e-14  2.59e-16
1.760760  3.056e-14  2.199e-16
1.761028  2.992e-14  1.895e-16
1.761296  2.951e-14  2.089e-16
1.761564  2.99e-14  2.055e-16
1.761832  3.007e-14  2.613e-16
1.762100  3.009e-14  1.792e-16
1.762368  3e-14  2.081e-16
1.762635  2.956e-14  1.856e-16
1.762903  2.988e-14  1.063e-16
1.763171  3.101e-14  2.823e-16
1.763439  3.074e-14  2.647e-16
1.763707  3.08e-14  2.451e-16
1.763975  3.092e-14  2.151e-16
1.764243  3.05e-14  1.326e-16
1.764511  3.038e-14  1.613e-16
1.764779  3.074e-14  2.781e-16
1.765047  3.068e-14  2.342e-16
1.765315  3.114e-14  3.749e-16
1.765583  3.076e-14  6.156e-16
1.765851  2.973e-14  3.775e-16
1.766119  3.016e-14  5.628e-16
1.766387  3.013e-14  4.718e-16
1.766655  3.048e-14  1.881e-16
1.766923  3.03e-14  1.735e-16
1.767191  3.05e-14  2.47e-16
1.767458  3.081e-14  1.159e-16
1.767726  3.033e-14  2.327e-16
1.767994  3.021e-14  3e-16
1.768262  3.028e-14  2.649e-16
1.768530  2.974e-14  2.321e-16
1.768798  2.979e-14  2.797e-16
1.769066  2.972e-14  2.481e-16
1.769334  3.008e-14  2.218e-16
1.769602  3.037e-14  3.078e-16
1.769870  3.027e-14  2.761e-16
1.770138  3.062e-14  2.542e-16
1.770406  3.005e-14  2.811e-16
1.770674  2.973e-14  2.757e-16
1.770942  2.945e-14  3.324e-16
1.771210  2.972e-14  2.396e-16
1.771478  2.961e-14  2.167e-16
1.771746  2.996e-14  1.932e-16
1.772014  2.954e-14  2.206e-16
1.772281  2.949e-14  2.488e-16
1.772549  2.925e-14  2.294e-16
1.772817  2.958e-14  1.55e-16
1.773085  2.977e-14  2.607e-16
1.773353  2.984e-14  3.337e-16
1.773621  3.01e-14  2.293e-16
1.773889  3.027e-14  2.614e-16
1.774157  2.955e-14  2.845e-16
1.774425  2.937e-14  4.124e-16
1.774693  2.934e-14  3.778e-16
1.774961  2.932e-14  2.977e-16
1.775229  2.937e-14  2.3e-16
1.775497  2.983e-14  2.499e-16
1.775765  2.996e-14  2.395e-16
1.776033  2.956e-14  3.27e-16
1.776301  2.96e-14  3.117e-16
1.776569  2.908e-14  2.574e-16
1.776837  2.946e-14  1.513e-16
1.777104  2.924e-14  1.877e-16
1.777372  2.89e-14  2.33e-16
1.777640  2.826e-14  2.326e-16
1.777908  2.826e-14  1.906e-16
1.778176  2.917e-14  1.738e-16
1.778444  2.937e-14  4.691e-16
1.778712  2.91e-14  2.26e-16
1.778980  2.936e-14  2.746e-16
1.779248  2.943e-14  3.714e-16
1.779516  2.905e-14  3.17e-16
1.779784  2.978e-14  2.711e-16
1.780052  3.032e-14  3.084e-16
1.780320  2.966e-14  3.465e-16
1.780588  2.994e-14  3.08e-16
1.780856  3.044e-14  3.196e-16
1.781124  2.978e-14  3.67e-16
1.781392  2.931e-14  3.359e-16
1.781659  2.918e-14  3.775e-16
1.781927  2.9e-14  2.677e-16
1.782195  2.915e-14  1.468e-16
1.782463  2.893e-14  2.438e-16
1.782731  2.839e-14  2.11e-16
1.782999  2.842e-14  2.107e-16
1.783267  2.803e-14  2.615e-16
1.783535  2.892e-14  2.077e-16
1.783803  2.92e-14  3.094e-16
1.784071  2.966e-14  3.216e-16
1.784339  2.972e-14  5.011e-16
1.784607  2.915e-14  5.72e-16
1.784875  2.826e-14  3.675e-16
1.785143  2.816e-14  4.691e-16
1.785411  2.835e-14  2.873e-16
1.785679  2.823e-14  2.328e-16
1.785947  2.853e-14  1.604e-16
1.786214  2.863e-14  3.015e-16
1.786482  2.879e-14  2.739e-16
1.786750  2.884e-14  2.146e-16
1.787018  2.872e-14  2.336e-16
1.787286  2.893e-14  2.872e-16
1.787554  2.898e-14  2.951e-16
1.787822  2.919e-14  2.038e-16
1.788090  2.928e-14  2.312e-16
1.788358  2.946e-14  3.236e-16
1.788626  2.884e-14  2.71e-16
1.788894  2.879e-14  1.668e-16
1.789162  2.925e-14  2.037e-16
1.789430  2.934e-14  3.061e-16
1.789698  2.933e-14  2.868e-16
1.789966  2.909e-14  2.364e-16
1.790234  2.928e-14  2.325e-16
1.790502  2.854e-14  3.229e-16
1.790770  2.887e-14  2.754e-16
1.791038  2.905e-14  2.768e-16
1.791306  2.87e-14  3.348e-16
1.791574  2.928e-14  2.669e-16
1.791842  2.944e-14  1.734e-16
1.792109  2.898e-14  2.255e-16
1.792377  2.922e-14  2.594e-16
1.792645  2.905e-14  3.181e-16
1.792913  2.946e-14  2.662e-16
1.793181  2.819e-14  3.16e-16
1.793449  2.808e-14  2.545e-16
1.793717  2.754e-14  2.292e-16
1.793985  2.802e-14  5.13e-16
1.794253  2.821e-14  3.574e-16
1.794521  2.802e-14  3.794e-16
1.794789  2.857e-14  2.591e-16
1.795057  2.873e-14  2.632e-16
1.795325  2.881e-14  2.378e-16
1.795593  2.905e-14  3.838e-16
1.795861  2.857e-14  3.548e-16
1.796129  2.867e-14  2.83e-16
1.796397  2.86e-14  2.657e-16
1.796665  2.852e-14  3.049e-16
1.796933  2.885e-14  3.657e-16
1.797201  2.883e-14  5.42e-16
1.797469  2.876e-14  2.776e-16
1.797737  2.86e-14  2.701e-16
1.798004  2.801e-14  3.339e-16
1.798272  2.817e-14  4.192e-16
1.798540  2.837e-14  2.303e-16
1.798808  2.818e-14  2.54e-16
1.799076  2.809e-14  2.372e-16
1.799344  2.847e-14  3.714e-16
1.799612  2.809e-14  6.818e-16
1.799880  2.867e-14  3.838e-16
1.800148  2.81e-14  3.82e-16
1.800416  2.802e-14  2.754e-16
1.800684  2.824e-14  4.622e-16
1.800952  2.711e-14  4.258e-16
1.801220  2.751e-14  3.733e-16
1.801488  2.772e-14  5.724e-16
1.801756  2.765e-14  2.623e-16
1.802024  2.723e-14  2.845e-16
1.802292  2.724e-14  3.328e-16
1.802560  2.656e-14  3.67e-16
1.802828  2.673e-14  4.377e-16
1.803096  2.689e-14  3.85e-16
1.803364  2.712e-14  3.794e-16
1.803632  2.678e-14  3.067e-16
1.803900  2.744e-14  4.393e-16
1.804168  2.706e-14  3.073e-16
1.804435  2.698e-14  2.893e-16
1.804703  2.726e-14  2.093e-16
1.804971  2.742e-14  2.955e-16
1.805239  2.777e-14  3.489e-16
1.805507  2.734e-14  7.19e-16
1.805775  2.765e-14  8.351e-16
1.806043  2.709e-14  8.394e-16
1.806311  2.627e-14  4.093e-16
1.806579  2.732e-14  1.082e-15
1.806847  2.753e-14  7.43e-16
1.807115  2.762e-14  3.301e-16
1.807383  2.725e-14  4.894e-16
1.807651  2.702e-14  5.76e-16
1.807919  2.744e-14  6.67e-16
1.808187  2.767e-14  3.205e-16
1.808455  2.796e-14  3.829e-16
1.808723  2.793e-14  4.551e-16
1.808991  2.72e-14  3.339e-16
1.809259  2.787e-14  4.335e-16
1.809527  2.798e-14  3.47e-16
1.809795  2.802e-14  3.238e-16
1.810063  2.799e-14  5.781e-16
1.810331  2.76e-14  8.63e-16
1.810599  2.731e-14  8.31e-16
1.810867  2.682e-14  4.449e-16
1.811135  2.711e-14  4.189e-16
1.811403  2.793e-14  8.544e-16
1.811671  2.724e-14  3.291e-16
1.811939  2.7e-14  5.148e-16
1.812207  2.654e-14  5.779e-16
1.812475  2.704e-14  7.01e-16
1.812743  2.629e-14  8.627e-16
1.813011  2.652e-14  1.028e-15
1.813279  2.687e-14  6.979e-16
1.813547  2.72e-14  3.898e-16
1.813815  2.691e-14  6.206e-16
1.814083  2.716e-14  3.888e-16
1.814351  2.766e-14  4.72e-16
1.814619  2.797e-14  7.32e-16
1.814887  2.76e-14  8.529e-16
1.815155  2.836e-14  8.861e-16
1.815423  2.736e-14  1.296e-15
1.815691  2.692e-14  7.66e-16
1.815959  2.815e-14  8.201e-16
1.816227  2.816e-14  6.693e-16
1.816495  2.759e-14  5.835e-16
1.816763  2.816e-14  5.049e-16
1.817031  2.694e-14  3.864e-16
1.817299  2.732e-14  7.759e-16
1.817567  2.733e-14  6.342e-16
1.817835  2.796e-14  2.395e-16
1.818103  2.791e-14  8.844e-16
1.818371  2.785e-14  1.246e-15
1.818639  2.62e-14  7.81e-16
1.818907  2.765e-14  1.085e-15
1.819175  2.732e-14  5.448e-16
1.819443  2.816e-14  4.846e-16
1.819711  2.776e-14  1.122e-15
1.819979  2.919e-14  1.669e-15
1.820247  2.825e-14  2.264e-15
1.820515  2.471e-14  1.789e-15
1.820783  2.571e-14  2.036e-15
1.821051  2.588e-14  8.791e-16
1.821319  2.598e-14  8.039e-16
1.821587  2.604e-14  1.136e-15
1.821855  2.428e-14  1.134e-15
1.822123  2.599e-14  9.585e-16
1.822391  2.61e-14  9.718e-16
1.822659  2.573e-14  9.343e-16
1.822927  2.647e-14  8.979e-16
1.823195  2.732e-14  6.316e-16
1.823463  2.729e-14  7.036e-16
1.823731  2.735e-14  5.438e-16
1.823999  2.707e-14  5.925e-16
1.824267  2.754e-14  7.673e-16
1.824535  2.724e-14  7.829e-16
1.824803  2.688e-14  7.959e-16
1.825071  2.681e-14  6.793e-16
1.825339  2.649e-14  4.64e-16
1.825607  2.659e-14  9.991e-16
1.825875  2.788e-14  1.608e-15
1.826143  2.706e-14  2.547e-15
1.826411  2.372e-14  1.698e-15
1.826679  2.451e-14  1.601e-15
1.826947  2.506e-14  1.07e-15
1.827215  2.643e-14  7.837e-16
1.827483  2.553e-14  7.43e-16
1.827751  2.585e-14  1.037e-15
1.828019  2.539e-14  1.165e-15
1.828287  2.614e-14  1.473e-15
1.828555  2.465e-14  1.268e-15
1.828823  2.219e-14  1.137e-15
1.829091  2.542e-14  1.185e-15
1.829359  2.616e-14  1.037e-15
1.829627  2.596e-14  8.313e-16
1.829919  2.786e-14  6.417e-16
1.830282  2.776e-14  6.354e-16
1.830645  2.709e-14  5.726e-16
1.831008  2.597e-14  6.281e-16
1.831371  2.642e-14  1.006e-15
1.831734  2.778e-14  6.801e-16
1.832097  2.784e-14  5.803e-16
1.832460  2.668e-14  5.756e-16
1.832823  2.598e-14  5.896e-16
1.833186  2.703e-14  7.46e-16
1.833549  2.84e-14  3.826e-16
1.833912  2.717e-14  3.019e-16
1.834275  2.95e-14  1.109e-15
1.834638  2.951e-14  1.629e-15
1.835001  2.759e-14  1.03e-15
1.835364  2.974e-14  7.945e-16
1.835727  2.767e-14  1.144e-15
1.836090  2.523e-14  7.169e-16
1.836453  2.666e-14  1.316e-15
1.836816  2.742e-14  7.951e-16
1.837179  2.709e-14  1.096e-15
1.837541  2.493e-14  1.227e-15
1.837904  2.42e-14  1.945e-15
1.838267  2.575e-14  1.486e-15
1.838630  2.745e-14  8.292e-16
1.838993  2.888e-14  7.147e-16
1.839356  3.042e-14  1.484e-15
1.839719  2.769e-14  2e-15
1.840081  2.472e-14  1.417e-15
1.840444  2.63e-14  1.686e-15
1.840807  2.802e-14  7.731e-16
1.841170  3.012e-14  1.466e-15
1.841533  3.075e-14  2.878e-15
1.841896  2.362e-14  1.402e-15
1.842258  2.336e-14  2.683e-15
1.842621  2.506e-14  1.668e-15
1.842984  2.604e-14  6.535e-16
1.843347  2.622e-14  2.754e-16
1.843709  2.535e-14  5.967e-16
1.844072  2.557e-14  7.693e-16
1.844435  2.657e-14  5.767e-16
1.844798  2.667e-14  2.723e-16
1.845160  2.768e-14  5.205e-16
1.845523  2.844e-14  8.68e-16
1.845886  2.845e-14  1.261e-15
1.846249  2.957e-14  2.002e-15
1.846611  2.97e-14  2.931e-15
1.846974  2.551e-14  2.126e-15
1.847337  2.679e-14  1.698e-15
1.847699  2.84e-14  2.41e-15
1.848062  2.5e-14  3.173e-15
1.848425  2.261e-14  2.813e-15
1.848787  2.449e-14  2.223e-15
1.849150  2.491e-14  1.305e-15
1.849513  2.689e-14  6.892e-16
1.849875  2.726e-14  8.054e-16
1.850238  2.565e-14  7.872e-16
1.850600  2.36e-14  8.732e-16
1.850963  2.435e-14  1.257e-15
1.851326  2.554e-14  8.355e-16
1.851688  2.672e-14  3.056e-16
1.852051  2.699e-14  8.244e-16
1.852414  2.889e-14  1.543e-15
1.852776  2.933e-14  2.025e-15
1.853139  2.699e-14  1.418e-15
1.853501  2.37e-14  1.057e-15
1.853864  2.253e-14  1.343e-15
1.854226  2.293e-14  1.662e-15
1.854589  2.296e-14  1.201e-15
1.854951  2.49e-14  9.37e-16
1.855314  2.602e-14  5.103e-16
1.855676  2.707e-14  7.879e-16
1.856039  2.626e-14  1.562e-15
1.856401  2.55e-14  1.831e-15
1.856764  2.265e-14  9.661e-16
1.857126  2.148e-14  1.312e-15
1.857489  2.42e-14  1.44e-15
1.857851  2.402e-14  9.921e-16
1.858214  2.534e-14  3.459e-16
1.858576  2.634e-14  6.995e-16
1.858939  2.595e-14  1.428e-15
1.859301  2.795e-14  2.864e-15
1.859663  2.721e-14  2.993e-15
1.860026  2.225e-14  1.387e-15
1.860388  2.153e-14  1.836e-15
1.860751  2.257e-14  2.331e-15
1.861113  2.413e-14  1.448e-15
1.861476  2.476e-14  1.077e-15
1.861838  2.565e-14  4.698e-16
1.862200  2.617e-14  4.13e-16
1.862563  2.534e-14  6.162e-16
1.862925  2.553e-14  2.434e-16
1.863287  2.651e-14  2.948e-16
1.863650  2.739e-14  9.295e-16
1.864012  2.679e-14  1.443e-15
1.864374  2.435e-14  4.63e-16
1.864737  2.371e-14  8.894e-16
1.865099  2.43e-14  1.228e-15
1.865461  2.482e-14  9.084e-16
1.865824  2.518e-14  4.836e-16
1.866186  2.623e-14  4.321e-16
1.866548  2.78e-14  1.127e-15
1.866911  2.893e-14  1.723e-15
1.867273  3.19e-14  3.08e-15
1.867635  2.493e-14  2.94e-15
1.867997  2.246e-14  1.427e-15
1.868360  2.424e-14  1.434e-15
1.868722  2.6e-14  7.089e-16
1.869084  2.766e-14  1.224e-15
1.869446  2.812e-14  1.916e-15
1.869809  2.575e-14  1.689e-15
1.870171  2.574e-14  1.208e-15
1.870533  2.704e-14  1.877e-15
1.870895  2.417e-14  1.869e-15
1.871257  2.129e-14  2.754e-15
1.871620  2.338e-14  2.45e-15
1.871982  2.487e-14  1.242e-15
1.872344  2.637e-14  8.157e-16
1.872706  3.067e-14  2.715e-15
1.873068  2.72e-14  3.369e-15
1.873430  2.122e-14  1.716e-15
1.873793  2.476e-14  2.854e-15
1.874155  2.524e-14  1.832e-15
1.874517  2.586e-14  7.587e-16
1.874879  2.472e-14  6.24e-16
1.875241  2.342e-14  5.968e-16
1.875603  2.344e-14  7.879e-16
1.875965  2.484e-14  6.841e-16
1.876327  2.67e-14  1.213e-15
1.876690  2.305e-14  1.371e-15
1.877052  2.208e-14  1.485e-15
1.877414  2.318e-14  1.61e-15
1.877776  2.331e-14  9.563e-16
1.878138  2.238e-14  5.052e-16
1.878500  2.393e-14  7.951e-16
1.878862  2.437e-14  3.142e-16
1.879224  2.478e-14  1.907e-16
1.879586  2.566e-14  2.753e-16
1.879948  2.64e-14  4.289e-16
1.880310  2.707e-14  1.022e-15
1.880672  2.581e-14  1.075e-15
1.881034  2.357e-14  3.526e-16
1.881396  2.433e-14  8.199e-16
1.881758  2.493e-14  8.565e-16
1.882120  2.489e-14  5.496e-16
1.882482  2.513e-14  1.959e-16
1.882844  2.612e-14  4.696e-16
1.883206  2.561e-14  5.625e-16
1.883568  2.715e-14  1.444e-15
1.883930  2.305e-14  1.185e-15
1.884292  2.24e-14  1.097e-15
1.884654  2.275e-14  9.168e-16
1.885016  2.342e-14  4.808e-16
1.885378  2.261e-14  2.117e-16
1.885739  2.28e-14  3.477e-16
1.886101  2.326e-14  2.967e-16
1.886463  2.336e-14  4.787e-16
1.886825  2.257e-14  3.585e-16
1.887187  2.436e-14  8.508e-16
1.887549  2.493e-14  6.289e-16
1.887911  2.457e-14  2.842e-16
1.888273  2.464e-14  1.746e-16
1.888634  2.496e-14  2.164e-16
1.888996  2.529e-14  5.07e-16
1.889358  2.619e-14  1.04e-15
1.889720  2.608e-14  1.357e-15
1.890082  2.274e-14  9.635e-16
1.890444  2.244e-14  1.108e-15
1.890805  2.383e-14  8.092e-16
1.891167  2.413e-14  4.107e-16
1.891529  2.446e-14  6.731e-16
1.891891  2.399e-14  8.94e-16
1.892253  2.293e-14  3.037e-16
1.892614  2.344e-14  4.78e-16
1.892976  2.422e-14  3.03e-16
1.893338  2.318e-14  4.551e-16
1.893700  2.281e-14  5.808e-16
1.894061  2.361e-14  7.949e-16
1.894423  2.404e-14  6.06e-16
1.894785  2.4e-14  4.08e-16
1.895147  2.425e-14  3.12e-16
1.895508  2.435e-14  2.474e-16
1.895870  2.403e-14  3.633e-16
1.896232  2.387e-14  2.639e-16
1.896594  2.409e-14  1.781e-16
1.896955  2.516e-14  4.293e-16
1.897317  2.534e-14  8.584e-16
1.897679  2.365e-14  1e-15
1.898040  2.384e-14  3.838e-16
1.898402  2.553e-14  7.421e-16
1.898764  2.64e-14  1.564e-15
1.899125  2.44e-14  1.754e-15
1.899487  2.307e-14  1.482e-15
1.899849  2.285e-14  1.813e-15
1.900210  1.971e-14  1.636e-15
1.900572  2.199e-14  2.058e-15
1.900934  2.326e-14  1.415e-15
1.901295  2.354e-14  8.974e-16
1.901657  2.433e-14  4.44e-16
1.902018  2.52e-14  4.763e-16
1.902380  2.7e-14  1.083e-15
1.902741  2.361e-14  1.317e-15
1.903103  2.19e-14  1.025e-15
1.903465  2.285e-14  1.238e-15
1.903826  2.394e-14  5.96e-16
1.904188  2.49e-14  4.672e-16
1.904549  2.582e-14  1.262e-15
1.904911  2.603e-14  1.936e-15
1.905272  2.361e-14  2.095e-15
1.905634  2.205e-14  1.394e-15
1.905995  2.26e-14  9.913e-16
1.906357  2.073e-14  1.078e-15
1.906718  2.145e-14  1.914e-15
1.907080  2.306e-14  2.084e-15
1.907441  2.333e-14  1.212e-15
1.907803  2.351e-14  5.724e-16
1.908165  2.394e-14  2.487e-16
1.908526  2.372e-14  3.86e-16
1.908887  2.259e-14  2.038e-16
1.909249  2.317e-14  4.509e-16
1.909610  2.371e-14  2.123e-16
1.909972  2.443e-14  4.559e-16
1.910333  2.386e-14  6.585e-16
1.910695  2.384e-14  7.246e-16
1.911056  2.296e-14  7.084e-16
1.911418  2.199e-14  8.388e-16
1.911779  2.197e-14  7.585e-16
1.912140  2.326e-14  7.961e-16
1.912502  2.367e-14  3.278e-16
1.912863  2.5e-14  9.765e-16
1.913225  2.441e-14  1.419e-15
1.913586  2.112e-14  1.334e-15
1.913947  2.069e-14  1.058e-15
1.914309  2.173e-14  1.486e-15
1.914670  2.188e-14  1.089e-15
1.915031  2.276e-14  8.693e-16
1.915393  2.378e-14  3.132e-16
1.915754  2.471e-14  7.701e-16
1.916116  2.326e-14  1.216e-15
1.916477  2.166e-14  5.952e-16
1.916838  2.208e-14  1.19e-15
1.917199  2.332e-14  8.497e-16
1.917561  2.334e-14  5.381e-16
1.917922  2.319e-14  3.182e-16
1.918283  2.334e-14  1.859e-16
1.918645  2.412e-14  3.659e-16
1.919006  2.452e-14  5.795e-16
1.919367  2.49e-14  1.108e-15
1.919729  2.635e-14  1.806e-15
1.920090  2.453e-14  1.929e-15
1.920451  1.987e-14  1.025e-15
1.920812  2.176e-14  2.122e-15
1.921174  2.085e-14  2.036e-15
1.921535  2.124e-14  1.586e-15
1.921896  2.197e-14  1.009e-15
1.922257  2.227e-14  4.221e-16
1.922619  2.28e-14  2.248e-16
1.922980  2.372e-14  3.379e-16
1.923341  2.527e-14  1.006e-15
1.923702  2.493e-14  1.862e-15
1.924063  2.161e-14  1.234e-15
1.924425  2.114e-14  1.115e-15
1.924786  2.178e-14  1.468e-15
1.925147  2.242e-14  7.565e-16
1.925508  2.274e-14  1.45e-16
1.925869  2.356e-14  3.499e-16
1.926230  2.393e-14  7.556e-16
1.926592  2.413e-14  1.314e-15
1.926953  2.217e-14  1.125e-15
1.927314  2.173e-14  4.026e-16
1.927675  2.245e-14  6.927e-16
1.928036  2.258e-14  3.278e-16
1.928397  2.17e-14  5.696e-16
1.928758  2.131e-14  7.751e-16
1.929119  2.18e-14  8.847e-16
1.929481  2.245e-14  3.364e-16
1.929842  2.279e-14  7.207e-16
1.930203  2.229e-14  9.53e-16
1.930564  2.07e-14  7.735e-16
1.930925  1.824e-14  3.689e-16
1.931286  1.661e-14  3.304e-16
1.931647  1.728e-14  7.264e-16
1.932008  1.949e-14  8.065e-16
1.932369  2.072e-14  3.46e-16
1.932730  2.148e-14  2.586e-16
1.933091  2.217e-14  2.005e-16
1.933452  2.249e-14  4.689e-16
1.933813  2.138e-14  5.939e-16
1.934174  2.069e-14  2.908e-16
1.934535  2.087e-14  8.173e-16
1.934896  2.152e-14  4.455e-16
1.935257  2.218e-14  1.595e-16
1.935618  2.282e-14  3.612e-16
1.935979  2.262e-14  6.751e-16
1.936340  2.195e-14  4.114e-16
1.936701  2.169e-14  3.054e-16
1.937062  2.209e-14  3.759e-16
1.937423  2.229e-14  1.537e-16
1.937784  2.215e-14  3.879e-16
1.938145  2.232e-14  1.254e-16
1.938506  2.222e-14  2.598e-16
1.938867  2.24e-14  6.051e-16
1.939228  2.125e-14  6.725e-16
1.939589  2.06e-14  5.168e-16
1.939950  2.102e-14  9.137e-16
1.940311  2.155e-14  4.756e-16
1.940672  2.224e-14  3.177e-16
1.941033  2.176e-14  5.144e-16
1.941393  2.099e-14  3.079e-16
1.941754  2.119e-14  7.015e-16
1.942115  2.133e-14  5.165e-16
1.942476  2.176e-14  1.926e-16
1.942837  2.195e-14  2.224e-16
1.943198  2.167e-14  4.811e-16
1.943559  2.137e-14  4.514e-16
1.943920  2.147e-14  4.22e-16
1.944280  2.067e-14  4.637e-16
1.944641  1.953e-14  2.955e-16
1.945002  1.798e-14  2.552e-16
1.945363  1.627e-14  2.46e-16
1.945724  1.549e-14  1.695e-16
1.946084  1.642e-14  2.77e-16
1.946445  1.839e-14  2.316e-16
1.946806  1.989e-14  1.04e-16
1.947167  2.024e-14  1.76e-16
1.947528  2.085e-14  1.386e-16
1.947888  2.084e-14  1.821e-16
1.948249  2.092e-14  1.592e-16
1.948610  2.095e-14  2.619e-16
1.948971  2.087e-14  1.457e-16
1.949332  2.064e-14  1.527e-16
1.949692  2.045e-14  1.7e-16
1.950053  2.028e-14  9.261e-17
1.950414  1.921e-14  1.805e-16
1.950775  1.754e-14  2.096e-16
1.951135  1.686e-14  1.835e-16
1.951496  1.798e-14  2.724e-16
1.951857  1.938e-14  1.217e-16
1.952217  2.048e-14  2.122e-16
1.952578  2.099e-14  2.603e-16
1.952939  2.089e-14  4.24e-16
1.953300  2.095e-14  2.438e-16
1.953660  2.112e-14  1.175e-16
1.954021  2.092e-14  1.547e-16
1.954382  2.1e-14  1.446e-16
1.954742  2.132e-14  1.697e-16
1.955103  2.129e-14  2.597e-16
1.955464  2.087e-14  2.234e-16
1.955824  2.093e-14  1.448e-16
1.956185  2.07e-14  1.815e-16
1.956546  2.047e-14  1.389e-16
1.956906  2.104e-14  2.018e-16
1.957267  2.13e-14  1.231e-16
1.957627  2.108e-14  1.171e-16
1.957988  2.083e-14  1.332e-16
1.958349  2.125e-14  2.001e-16
1.958709  2.107e-14  1.445e-16
1.959070  2.049e-14  1.833e-16
1.959430  2.034e-14  4.776e-16
1.959791  2.03e-14  5.795e-16
1.960152  2.063e-14  2.309e-16
1.960512  2.063e-14  1.724e-16
1.960873  2.072e-14  1.229e-16
1.961233  2.047e-14  1.491e-16
1.961594  2.048e-14  1.169e-16
1.961954  2.081e-14  1.745e-16
1.962315  2.079e-14  2.395e-16
1.962676  2.066e-14  2.66e-16
1.963036  2.022e-14  2.126e-16
1.963397  2.016e-14  1.438e-16
1.963757  2.003e-14  1.742e-16
1.964118  1.993e-14  1.694e-16
1.964478  2.018e-14  2.186e-16
1.964839  2.052e-14  1.441e-16
1.965199  2.061e-14  1.429e-16
1.965560  2.066e-14  9.698e-17
1.965920  2.069e-14  1.557e-16
1.966281  2.072e-14  1.221e-16
1.966641  2.074e-14  1.37e-16
1.967002  2.078e-14  1.923e-16
1.967362  2.07e-14  1.36e-16
1.967723  2.07e-14  1.343e-16
1.968083  2.073e-14  1.236e-16
1.968444  2.051e-14  1.509e-16
1.968804  2.03e-14  1.481e-16
1.969164  2.054e-14  1.167e-16
1.969525  2.048e-14  1.338e-16
1.969885  2.072e-14  1.533e-16
1.970246  2.077e-14  1.408e-16
1.970606  2.078e-14  1.52e-16
1.970966  2.049e-14  2.221e-16
1.971327  2.029e-14  1.631e-16
1.971687  2.012e-14  8.265e-17
1.972048  1.976e-14  1.4e-16
1.972408  1.954e-14  1.404e-16
1.972768  1.942e-14  1.397e-16
1.973129  1.972e-14  1.305e-16
1.973489  1.984e-14  1.333e-16
1.973850  1.985e-14  1.883e-16
1.974210  1.975e-14  1.416e-16
1.974570  1.987e-14  2.084e-16
1.974931  1.986e-14  1.334e-16
1.975291  1.982e-14  8.754e-17
1.975651  1.954e-14  1.215e-16
1.976012  1.92e-14  8.475e-17
1.976372  1.894e-14  9.08e-17
1.976732  1.863e-14  1.02e-16
1.977093  1.799e-14  1.458e-16
1.977453  1.658e-14  2.677e-16
1.977813  1.478e-14  2.682e-16
1.978173  1.38e-14  7.36e-17
1.978534  1.448e-14  1.621e-16
1.978894  1.607e-14  1.907e-16
1.979254  1.749e-14  1.682e-16
1.979614  1.843e-14  2.248e-16
1.979975  1.844e-14  1.905e-16
1.980335  1.866e-14  2.105e-16
1.980695  1.906e-14  2.604e-16
1.981056  1.919e-14  2.053e-16
1.981416  1.9e-14  7.471e-17
1.981776  1.861e-14  1.082e-16
1.982136  1.858e-14  1.087e-16
1.982497  1.892e-14  1.253e-16
1.982857  1.914e-14  9.819e-17
1.983217  1.957e-14  1.338e-16
1.983577  1.969e-14  1.17e-16
1.983937  1.962e-14  8.999e-17
1.984298  1.973e-14  1.339e-16
1.984658  1.954e-14  1.262e-16
1.985018  1.877e-14  2.06e-16
1.985378  1.784e-14  1.673e-16
1.985738  1.694e-14  9.95e-17
1.986099  1.619e-14  1.593e-16
1.986459  1.577e-14  2.06e-16
1.986819  1.576e-14  1.135e-16
1.987179  1.657e-14  2.655e-16
1.987539  1.833e-14  2.763e-16
1.987899  1.898e-14  1.569e-16
1.988259  1.929e-14  7.423e-17
1.988620  1.949e-14  1.238e-16
1.988980  1.954e-14  8.1e-17
1.989340  1.957e-14  1.507e-16
1.989700  1.938e-14  2.182e-16
1.990060  1.917e-14  1.717e-16
1.990420  1.939e-14  1.594e-16
1.990780  1.93e-14  1.459e-16
1.991140  1.918e-14  1.066e-16
1.991500  1.902e-14  1.117e-16
1.991861  1.841e-14  1.225e-16
1.992221  1.799e-14  1.001e-16
1.992581  1.821e-14  1.321e-16
1.992941  1.846e-14  9.99e-17
1.993301  1.823e-14  1.334e-16
1.993661  1.775e-14  1.257e-16
1.994021  1.755e-14  1.392e-16
1.994381  1.813e-14  1.6e-16
1.994741  1.876e-14  1.578e-16
1.995101  1.901e-14  7.059e-17
1.995461  1.905e-14  1.235e-16
1.995821  1.906e-14  1.381e-16
1.996181  1.914e-14  1.748e-16
1.996541  1.86e-14  1.801e-16
1.996901  1.854e-14  1.111e-16
1.997261  1.887e-14  1.559e-16
1.997621  1.892e-14  2.128e-16
1.997981  1.912e-14  2.321e-16
1.998341  1.923e-14  1.586e-16
1.998701  1.949e-14  1.327e-16
1.999061  1.947e-14  1.892e-16
1.999421  1.908e-14  1.96e-16
1.999781  1.924e-14  2.135e-16
2.000141  1.921e-14  2.037e-16
2.000501  1.938e-14  2.352e-16
2.000861  1.949e-14  2.453e-16
2.001221  1.923e-14  2.595e-16
2.001581  1.919e-14  1.793e-16
2.001941  1.94e-14  2.308e-16
2.002301  1.923e-14  3.065e-16
2.002661  1.911e-14  2.256e-16
2.003021  1.877e-14  1.857e-16
2.003381  1.881e-14  1.861e-16
2.003740  1.917e-14  2.044e-16
2.004100  1.881e-14  2.097e-16
2.004460  1.88e-14  2.021e-16
2.004820  1.907e-14  2.036e-16
2.005180  1.905e-14  2.164e-16
2.005540  1.851e-14  1.959e-16
2.005900  1.841e-14  2.198e-16
2.006259  1.858e-14  3.351e-16
2.006619  1.861e-14  4.15e-16
2.006979  1.871e-14  2.033e-16
2.007339  1.872e-14  1.991e-16
2.007699  1.884e-14  2.404e-16
2.008059  1.91e-14  2.394e-16
2.008419  1.892e-14  3.267e-16
2.008779  1.892e-14  2.233e-16
2.009138  1.901e-14  1.505e-16
2.009498  1.896e-14  2.653e-16
2.009858  1.893e-14  2.945e-16
2.010218  1.907e-14  2.259e-16
2.010578  1.889e-14  2.264e-16
2.010937  1.888e-14  1.695e-16
2.011297  1.886e-14  1.359e-16
2.011657  1.876e-14  2.434e-16
2.012017  1.851e-14  1.91e-16
2.012377  1.849e-14  2.256e-16
2.012736  1.848e-14  1.532e-16
2.013096  1.851e-14  9.851e-17
2.013456  1.826e-14  1.995e-16
2.013816  1.841e-14  1.613e-16
2.014175  1.852e-14  2.061e-16
2.014535  1.866e-14  1.853e-16
2.014895  1.844e-14  2.293e-16
2.015255  1.835e-14  1.493e-16
2.015615  1.875e-14  1.528e-16
2.015974  1.839e-14  1.634e-16
2.016334  1.823e-14  1.495e-16
2.016694  1.817e-14  1.367e-16
2.017053  1.836e-14  1.5e-16
2.017413  1.851e-14  2.099e-16
2.017773  1.844e-14  1.502e-16
2.018132  1.849e-14  1.621e-16
2.018492  1.832e-14  1.589e-16
2.018852  1.843e-14  1.559e-16
2.019212  1.821e-14  1.72e-16
2.019571  1.824e-14  2.043e-16
2.019931  1.82e-14  9.656e-17
2.020291  1.83e-14  1.294e-16
2.020650  1.847e-14  8.465e-17
2.021010  1.836e-14  9.443e-17
2.021370  1.845e-14  1.812e-16
2.021729  1.813e-14  1.182e-16
2.022089  1.829e-14  1.589e-16
2.022449  1.854e-14  1.54e-16
2.022808  1.843e-14  1.289e-16
2.023168  1.871e-14  1.348e-16
2.023527  1.848e-14  1.507e-16
2.023887  1.857e-14  1.053e-16
2.024247  1.849e-14  9.615e-17
2.024606  1.832e-14  1.016e-16
2.024966  1.842e-14  1.2e-16
2.025326  1.835e-14  1.099e-16
2.025685  1.823e-14  1.021e-16
2.026045  1.824e-14  1.276e-16
2.026404  1.831e-14  1.116e-16
2.026764  1.831e-14  1.081e-16
2.027123  1.822e-14  6.196e-17
2.027483  1.809e-14  9.416e-17
2.027843  1.814e-14  1.215e-16
2.028202  1.8e-14  1.559e-16
2.028562  1.799e-14  1.12e-16
2.028921  1.783e-14  9.457e-17
2.029281  1.779e-14  1.29e-16
2.029640  1.804e-14  9.138e-17
2.030000  1.809e-14  9.361e-17
2.030360  1.803e-14  9.734e-17
2.030719  1.811e-14  1.05e-16
2.031079  1.805e-14  1.121e-16
2.031438  1.825e-14  8.545e-17
2.031798  1.833e-14  1.17e-16
2.032157  1.832e-14  9.427e-17
2.032517  1.839e-14  9.544e-17
2.032876  1.851e-14  1.059e-16
2.033236  1.824e-14  1.086e-16
2.033595  1.827e-14  9.292e-17
2.033955  1.825e-14  8.218e-17
2.034314  1.821e-14  1.035e-16
2.034674  1.823e-14  9.873e-17
2.035033  1.806e-14  9.52e-17
2.035393  1.802e-14  7.219e-17
2.035752  1.792e-14  1.198e-16
2.036112  1.795e-14  8.877e-17
2.036471  1.82e-14  7.36e-17
2.036830  1.824e-14  8.081e-17
2.037190  1.836e-14  8.277e-17
2.037549  1.823e-14  1.062e-16
2.037909  1.826e-14  9.174e-17
2.038268  1.795e-14  1.266e-16
2.038628  1.803e-14  1.084e-16
2.038987  1.808e-14  7.446e-17
2.039346  1.81e-14  8.723e-17
2.039706  1.823e-14  8.139e-17
2.040065  1.809e-14  5.442e-17
2.040425  1.801e-14  8.439e-17
2.040784  1.81e-14  8.456e-17
2.041143  1.796e-14  9.376e-17
2.041503  1.799e-14  1.173e-16
2.041862  1.811e-14  7.53e-17
2.042222  1.826e-14  9.044e-17
2.042581  1.829e-14  9.46e-17
2.042940  1.832e-14  1.081e-16
2.043300  1.814e-14  1.232e-16
2.043659  1.799e-14  8.883e-17
2.044019  1.781e-14  8.017e-17
2.044378  1.788e-14  7.349e-17
2.044737  1.78e-14  8.629e-17
2.045097  1.789e-14  9.445e-17
2.045456  1.779e-14  7.11e-17
2.045815  1.793e-14  8.399e-17
2.046175  1.786e-14  7.563e-17
2.046534  1.816e-14  7.935e-17
2.046893  1.798e-14  7.581e-17
2.047253  1.799e-14  1.362e-16
2.047612  1.806e-14  8.477e-17
2.047971  1.802e-14  9.908e-17
2.048331  1.795e-14  8.565e-17
2.048690  1.784e-14  1.114e-16
2.049049  1.781e-14  1.228e-16
2.049408  1.762e-14  1.595e-16
2.049768  1.748e-14  1.227e-16
2.050127  1.766e-14  6.98e-17
2.050486  1.78e-14  8.7e-17
2.050845  1.793e-14  1.019e-16
2.051205  1.786e-14  1.255e-16
2.051564  1.77e-14  1.085e-16
2.051923  1.762e-14  1.226e-16
2.052283  1.757e-14  9.499e-17
2.052642  1.769e-14  8.647e-17
2.053001  1.772e-14  1.176e-16
2.053360  1.78e-14  1.288e-16
2.053720  1.761e-14  1.104e-16
2.054079  1.753e-14  7.316e-17
2.054438  1.733e-14  1.019e-16
2.054797  1.746e-14  1.354e-16
2.055156  1.758e-14  1.101e-16
2.055516  1.752e-14  9.194e-17
2.055875  1.729e-14  9.775e-17
2.056234  1.734e-14  1.202e-16
2.056593  1.759e-14  1.035e-16
2.056952  1.754e-14  8.156e-17
2.057312  1.737e-14  1.131e-16
2.057671  1.731e-14  1.3e-16
2.058030  1.755e-14  1.236e-16
2.058389  1.757e-14  8.977e-17
2.058748  1.753e-14  9.085e-17
2.059108  1.731e-14  1.525e-16
2.059467  1.754e-14  1.492e-16
2.059826  1.751e-14  1.21e-16
2.060185  1.772e-14  1.145e-16
2.060544  1.754e-14  1.368e-16
2.060903  1.747e-14  1.33e-16
2.061262  1.754e-14  1.074e-16
2.061622  1.775e-14  1.137e-16
2.061981  1.756e-14  8.79e-17
2.062340  1.757e-14  8.093e-17
2.062699  1.754e-14  9.984e-17
2.063058  1.748e-14  1.224e-16
2.063417  1.707e-14  8.761e-17
2.063776  1.705e-14  7.603e-17
2.064136  1.704e-14  1.115e-16
2.064495  1.713e-14  8.91e-17
2.064854  1.716e-14  7.523e-17
2.065213  1.737e-14  9.146e-17
2.065572  1.728e-14  9.874e-17
2.065931  1.716e-14  1.078e-16
2.066290  1.719e-14  1.511e-16
2.066649  1.736e-14  1.239e-16
2.067008  1.743e-14  1.154e-16
2.067367  1.734e-14  1.243e-16
2.067726  1.732e-14  8.843e-17
2.068085  1.751e-14  1.359e-16
2.068444  1.72e-14  9.99e-17
2.068804  1.714e-14  9.718e-17
2.069163  1.73e-14  9.856e-17
2.069522  1.73e-14  7.984e-17
2.069881  1.736e-14  5.727e-17
2.070240  1.725e-14  1.183e-16
2.070599  1.726e-14  9.004e-17
2.070958  1.729e-14  6.785e-17
2.071317  1.725e-14  1.081e-16
2.071676  1.727e-14  9.266e-17
2.072035  1.701e-14  1.069e-16
2.072394  1.719e-14  1.175e-16
2.072753  1.705e-14  9.638e-17
2.073112  1.7e-14  8.776e-17
2.073471  1.713e-14  1.572e-16
2.073830  1.692e-14  1.093e-16
2.074189  1.713e-14  1.249e-16
2.074548  1.7e-14  9.047e-17
2.074907  1.709e-14  9.947e-17
2.075266  1.704e-14  9.372e-17
2.075625  1.724e-14  1.029e-16
2.075984  1.72e-14  9.389e-17
2.076343  1.711e-14  9.447e-17
2.076702  1.71e-14  1.062e-16
2.077060  1.72e-14  7.881e-17
2.077420  1.713e-14  8.576e-17
2.077779  1.713e-14  9.109e-17
2.078137  1.714e-14  8.919e-17
2.078496  1.712e-14  7.549e-17
2.078855  1.703e-14  8.501e-17
2.079214  1.722e-14  7.344e-17
2.079573  1.721e-14  8.819e-17
2.079932  1.699e-14  1.078e-16
2.080291  1.7e-14  7.87e-17
2.080650  1.693e-14  7.194e-17
2.081009  1.69e-14  7.646e-17
2.081368  1.687e-14  8.611e-17
2.081727  1.68e-14  1.18e-16
2.082086  1.687e-14  1.126e-16
2.082444  1.689e-14  1.006e-16
2.082803  1.69e-14  8.897e-17
2.083162  1.693e-14  1.054e-16
2.083521  1.691e-14  6.892e-17
2.083880  1.686e-14  7.972e-17
2.084239  1.695e-14  1.072e-16
2.084598  1.681e-14  8.436e-17
2.084957  1.663e-14  9.851e-17
2.085315  1.663e-14  9.543e-17
2.085674  1.669e-14  9.691e-17
2.086033  1.667e-14  1.127e-16
2.086392  1.678e-14  6.462e-17
2.086751  1.667e-14  6.947e-17
2.087110  1.669e-14  5.642e-17
2.087469  1.673e-14  7.265e-17
2.087827  1.676e-14  1.148e-16
2.088186  1.66e-14  8.38e-17
2.088545  1.674e-14  1.027e-16
2.088904  1.675e-14  7.818e-17
2.089263  1.686e-14  1.104e-16
2.089622  1.677e-14  1.078e-16
2.089980  1.673e-14  6.3e-17
2.090339  1.677e-14  6.165e-17
2.090698  1.68e-14  6.756e-17
2.091057  1.696e-14  7.764e-17
2.091416  1.69e-14  8.181e-17
2.091774  1.673e-14  1.264e-16
2.092133  1.657e-14  9.09e-17
2.092492  1.672e-14  1.148e-16
2.092851  1.671e-14  6.178e-17
2.093210  1.694e-14  9.553e-17
2.093568  1.668e-14  7.356e-17
2.093927  1.668e-14  1.264e-16
2.094286  1.654e-14  1.285e-16
2.094645  1.654e-14  1.121e-16
2.095003  1.659e-14  9.705e-17
2.095362  1.657e-14  1.402e-16
2.095721  1.663e-14  8.563e-17
2.096080  1.659e-14  7.294e-17
2.096438  1.649e-14  5.802e-17
2.096797  1.656e-14  6.314e-17
2.097156  1.661e-14  7.464e-17
2.097515  1.664e-14  7.431e-17
2.097873  1.654e-14  5.792e-17
2.098232  1.661e-14  1.083e-16
2.098591  1.675e-14  9.622e-17
2.098949  1.653e-14  6.536e-17
2.099308  1.655e-14  6.432e-17
2.099667  1.658e-14  9.074e-17
2.100026  1.658e-14  6.524e-17
2.100384  1.662e-14  8.298e-17
2.100743  1.671e-14  8.161e-17
2.101102  1.66e-14  6.19e-17
2.101460  1.659e-14  8.819e-17
2.101819  1.634e-14  6.19e-17
2.102178  1.639e-14  8.54e-17
2.102536  1.636e-14  6.703e-17
2.102895  1.648e-14  8.139e-17
2.103254  1.659e-14  9.062e-17
2.103612  1.664e-14  1.069e-16
2.103971  1.644e-14  7.511e-17
2.104330  1.642e-14  1.063e-16
2.104688  1.652e-14  7.565e-17
2.105047  1.635e-14  9.278e-17
2.105406  1.649e-14  7.715e-17
2.105764  1.632e-14  7.415e-17
2.106123  1.599e-14  9.984e-17
2.106482  1.599e-14  8.411e-17
2.106840  1.591e-14  7.7e-17
2.107199  1.61e-14  8.888e-17
2.107558  1.623e-14  8.738e-17
2.107916  1.638e-14  7.019e-17
2.108275  1.624e-14  8.217e-17
2.108634  1.635e-14  6.661e-17
2.108992  1.603e-14  6.468e-17
2.109351  1.577e-14  8.27e-17
2.109709  1.555e-14  9.384e-17
2.110068  1.564e-14  6.773e-17
2.110426  1.577e-14  1.314e-16
2.110785  1.615e-14  6.206e-17
2.111144  1.64e-14  9.294e-17
2.111502  1.625e-14  5.987e-17
2.111861  1.616e-14  1.257e-16
2.112220  1.632e-14  8.243e-17
2.112578  1.633e-14  7.158e-17
2.112936  1.634e-14  8.572e-17
2.113295  1.646e-14  6.323e-17
2.113654  1.642e-14  6.428e-17
2.114012  1.626e-14  6.623e-17
2.114371  1.632e-14  6.553e-17
2.114729  1.638e-14  7.286e-17
2.115088  1.612e-14  7.637e-17
2.115447  1.612e-14  7.775e-17
2.115805  1.6e-14  7.068e-17
2.116164  1.585e-14  9.338e-17
2.116522  1.521e-14  7.465e-17
2.116881  1.472e-14  8.906e-17
2.117239  1.492e-14  1.176e-16
2.117598  1.557e-14  1.424e-16
2.117956  1.598e-14  7.306e-17
2.118315  1.618e-14  6.883e-17
2.118673  1.613e-14  8.083e-17
2.119032  1.602e-14  9.873e-17
2.119390  1.596e-14  8.942e-17
2.119749  1.611e-14  6.464e-17
2.120107  1.613e-14  8.93e-17
2.120466  1.596e-14  4.488e-17
2.120824  1.596e-14  7.078e-17
2.121183  1.595e-14  7.377e-17
2.121541  1.587e-14  8.06e-17
2.121900  1.593e-14  8.672e-17
2.122258  1.6e-14  7.413e-17
2.122617  1.609e-14  8.357e-17
2.122975  1.608e-14  8.139e-17
2.123334  1.613e-14  7.761e-17
2.123692  1.618e-14  8.686e-17
2.124051  1.604e-14  8.689e-17
2.124409  1.601e-14  6.083e-17
2.124768  1.598e-14  9.874e-17
2.125126  1.608e-14  6.286e-17
2.125484  1.604e-14  7.744e-17
2.125843  1.6e-14  8.246e-17
2.126201  1.6e-14  7.372e-17
2.126560  1.608e-14  8.507e-17
2.126918  1.617e-14  5.88e-17
2.127277  1.617e-14  6.508e-17
2.127635  1.59e-14  6.494e-17
2.127994  1.588e-14  8.483e-17
2.128352  1.581e-14  9.071e-17
2.128711  1.589e-14  1.123e-16
2.129069  1.599e-14  8.265e-17
2.129427  1.598e-14  9.832e-17
2.129786  1.598e-14  8.905e-17
2.130144  1.607e-14  7.204e-17
2.130502  1.599e-14  6.795e-17
2.130861  1.589e-14  7.555e-17
2.131219  1.608e-14  1.151e-16
2.131578  1.598e-14  6.604e-17
2.131936  1.6e-14  8.938e-17
2.132295  1.593e-14  5.454e-17
2.132653  1.594e-14  9.279e-17
2.133011  1.604e-14  5.937e-17
2.133370  1.598e-14  7.829e-17
2.133728  1.605e-14  6.932e-17
2.134086  1.581e-14  7.741e-17
2.134445  1.575e-14  1.175e-16
2.134803  1.571e-14  8.518e-17
2.135162  1.581e-14  9.896e-17
2.135520  1.576e-14  8.386e-17
2.135878  1.555e-14  7.004e-17
2.136237  1.564e-14  7.488e-17
2.136595  1.58e-14  5.585e-17
2.136953  1.575e-14  1.077e-16
2.137312  1.572e-14  8.9e-17
2.137670  1.568e-14  8.412e-17
2.138028  1.581e-14  8.955e-17
2.138387  1.574e-14  1.063e-16
2.138745  1.578e-14  7.044e-17
2.139103  1.566e-14  8.087e-17
2.139462  1.579e-14  6.316e-17
2.139820  1.587e-14  6.586e-17
2.140178  1.571e-14  7.125e-17
2.140537  1.57e-14  5.287e-17
2.140895  1.561e-14  8.641e-17
2.141253  1.566e-14  8.933e-17
2.141612  1.574e-14  6.238e-17
2.141970  1.555e-14  9.444e-17
2.142328  1.557e-14  7.691e-17
2.142687  1.557e-14  6.871e-17
2.143045  1.567e-14  8.133e-17
2.143403  1.574e-14  8.861e-17
2.143761  1.566e-14  9.767e-17
2.144120  1.57e-14  7.665e-17
2.144478  1.57e-14  6.762e-17
2.144836  1.568e-14  6.699e-17
2.145195  1.573e-14  1.172e-16
2.145553  1.562e-14  9.635e-17
2.145911  1.556e-14  6.754e-17
2.146269  1.561e-14  6.966e-17
2.146628  1.571e-14  6.819e-17
2.146986  1.562e-14  7.614e-17
2.147344  1.553e-14  1.035e-16
2.147702  1.565e-14  7.587e-17
2.148061  1.561e-14  6.665e-17
2.148419  1.558e-14  8.786e-17
2.148777  1.567e-14  8.539e-17
2.149135  1.551e-14  7.44e-17
2.149494  1.545e-14  8.285e-17
2.149852  1.545e-14  1.05e-16
2.150210  1.544e-14  9.022e-17
2.150568  1.558e-14  8.611e-17
2.150927  1.557e-14  7.973e-17
2.151285  1.542e-14  7.121e-17
2.151643  1.538e-14  7.815e-17
2.152001  1.552e-14  8.605e-17
2.152359  1.551e-14  7.545e-17
2.152718  1.542e-14  8.477e-17
2.153076  1.54e-14  9.9e-17
2.153434  1.549e-14  9.472e-17
2.153792  1.552e-14  7.559e-17
2.154150  1.545e-14  7.726e-17
2.154509  1.533e-14  9.021e-17
2.154867  1.548e-14  7.42e-17
2.155225  1.554e-14  7.66e-17
2.155583  1.54e-14  6.396e-17
2.155941  1.545e-14  8.927e-17
2.156300  1.536e-14  7.894e-17
2.156658  1.54e-14  9.609e-17
2.157016  1.542e-14  8.615e-17
2.157374  1.541e-14  6.328e-17
2.157732  1.542e-14  7.025e-17
2.158091  1.544e-14  7.974e-17
2.158449  1.549e-14  8.519e-17
2.158807  1.544e-14  6.824e-17
2.159165  1.537e-14  8.337e-17
2.159523  1.533e-14  7.337e-17
2.159881  1.533e-14  7.862e-17
2.160239  1.538e-14  9.457e-17
2.160598  1.542e-14  9.274e-17
2.160956  1.539e-14  8.822e-17
2.161314  1.54e-14  7.728e-17
2.161672  1.528e-14  7.669e-17
2.162030  1.541e-14  1.033e-16
2.162388  1.539e-14  7.591e-17
2.162746  1.544e-14  8.683e-17
2.163105  1.538e-14  7.902e-17
2.163463  1.539e-14  8.567e-17
2.163821  1.536e-14  8.976e-17
2.164179  1.548e-14  1.009e-16
2.164537  1.548e-14  1.103e-16
2.164895  1.573e-14  9.482e-17
2.165253  1.566e-14  8.523e-17
2.165612  1.554e-14  1.024e-16
2.165970  1.558e-14  9.651e-17
2.166328  1.556e-14  1.065e-16
2.166686  1.565e-14  1.053e-16
2.167044  1.545e-14  1.083e-16
2.167402  1.537e-14  1.221e-16
2.167760  1.536e-14  7.826e-17
2.168118  1.531e-14  8.72e-17
2.168476  1.54e-14  7.791e-17
2.168834  1.526e-14  7.4e-17
2.169192  1.52e-14  6.373e-17
2.169550  1.525e-14  7.033e-17
2.169909  1.526e-14  7.073e-17
2.170267  1.514e-14  8.243e-17
2.170625  1.496e-14  7.039e-17
2.170983  1.515e-14  8.788e-17
2.171341  1.506e-14  8.318e-17
2.171699  1.515e-14  6.488e-17
2.172057  1.519e-14  7.649e-17
2.172415  1.517e-14  7.418e-17
2.172773  1.505e-14  4.101e-17
2.173131  1.501e-14  8.205e-17
2.173489  1.511e-14  9.518e-17
2.173847  1.511e-14  6.669e-17
2.174205  1.505e-14  8.184e-17
2.174563  1.509e-14  9.53e-17
2.174921  1.503e-14  7.217e-17
2.175279  1.515e-14  8.368e-17
2.175637  1.507e-14  7.996e-17
2.175995  1.5e-14  9.442e-17
2.176353  1.501e-14  6.754e-17
2.176712  1.504e-14  8.866e-17
2.177070  1.499e-14  7.448e-17
2.177428  1.501e-14  8.452e-17
2.177786  1.498e-14  1.259e-16
2.178144  1.474e-14  8.496e-17
2.178502  1.432e-14  8.013e-17
2.178860  1.427e-14  7.179e-17
2.179218  1.434e-14  8.621e-17
2.179576  1.473e-14  6.415e-17
2.179934  1.475e-14  8.465e-17
2.180292  1.488e-14  1.033e-16
2.180650  1.501e-14  1.138e-16
2.181008  1.505e-14  9.288e-17
2.181366  1.493e-14  7.426e-17
2.181724  1.493e-14  8.764e-17
2.182082  1.483e-14  8.403e-17
2.182440  1.482e-14  7.586e-17
2.182798  1.49e-14  1.033e-16
2.183156  1.487e-14  7.41e-17
2.183514  1.478e-14  7.414e-17
2.183872  1.49e-14  9.556e-17
2.184230  1.488e-14  6.973e-17
2.184587  1.47e-14  9.004e-17
2.184946  1.473e-14  5.854e-17
2.185303  1.479e-14  5.851e-17
2.185661  1.474e-14  8.197e-17
2.186019  1.486e-14  8.618e-17
2.186377  1.487e-14  5.553e-17
2.186735  1.489e-14  9.422e-17
2.187093  1.469e-14  9.754e-17
2.187451  1.471e-14  9.581e-17
2.187809  1.474e-14  8.586e-17
2.188167  1.47e-14  7.303e-17
2.188525  1.464e-14  9.103e-17
2.188883  1.466e-14  8.283e-17
2.189241  1.469e-14  1.003e-16
2.189599  1.469e-14  6.831e-17
2.189957  1.433e-14  9.656e-17
2.190315  1.421e-14  6.103e-17
2.190673  1.445e-14  4.993e-17
2.191031  1.462e-14  9.632e-17
2.191389  1.475e-14  8.835e-17
2.191746  1.481e-14  7.293e-17
2.192104  1.475e-14  1.011e-16
2.192462  1.474e-14  7.281e-17
2.192820  1.472e-14  7.623e-17
2.193178  1.468e-14  5.117e-17
2.193536  1.468e-14  7.279e-17
2.193894  1.471e-14  7.052e-17
2.194252  1.469e-14  8.851e-17
2.194610  1.476e-14  8.614e-17
2.194968  1.464e-14  6.533e-17
2.195326  1.468e-14  8.097e-17
2.195683  1.462e-14  7.616e-17
2.196041  1.472e-14  1.06e-16
2.196399  1.469e-14  9.227e-17
2.196757  1.458e-14  8.134e-17
2.197115  1.46e-14  7.437e-17
2.197473  1.468e-14  9.541e-17
2.197831  1.469e-14  1.038e-16
2.198189  1.446e-14  8.16e-17
2.198547  1.453e-14  6.509e-17
2.198905  1.444e-14  1.092e-16
2.199262  1.453e-14  9.192e-17
2.199620  1.449e-14  7.213e-17
2.199978  1.473e-14  1.383e-16
2.200336  1.438e-14  8.015e-17
2.200694  1.406e-14  1.071e-16
2.201052  1.412e-14  1.148e-16
2.201410  1.44e-14  1.387e-16
2.201767  1.449e-14  1.027e-16
2.202125  1.437e-14  9.627e-17
2.202483  1.439e-14  1.036e-16
2.202841  1.45e-14  9.985e-17
2.203199  1.449e-14  7.038e-17
2.203557  1.435e-14  7.15e-17
2.203915  1.441e-14  7.636e-17
2.204273  1.456e-14  9.687e-17
2.204630  1.449e-14  7.631e-17
2.204988  1.412e-14  1.179e-16
2.205346  1.388e-14  1.274e-16
2.205704  1.329e-14  1.251e-16
2.206062  1.269e-14  9.074e-17
2.206419  1.269e-14  9.013e-17
2.206777  1.321e-14  1.46e-16
2.207135  1.375e-14  1.145e-16
2.207493  1.398e-14  1.092e-16
2.207851  1.413e-14  9.72e-17
2.208209  1.401e-14  1.262e-16
2.208566  1.337e-14  6.728e-17
2.208924  1.324e-14  1.265e-16
2.209282  1.343e-14  8.825e-17
2.209640  1.389e-14  1.108e-16
2.209998  1.429e-14  7.519e-17
2.210356  1.428e-14  5.426e-17
2.210713  1.437e-14  9.345e-17
2.211071  1.442e-14  9.186e-17
2.211429  1.432e-14  7.621e-17
2.211787  1.432e-14  1.1e-16
2.212145  1.427e-14  7.427e-17
2.212502  1.425e-14  1.275e-16
2.212860  1.416e-14  1.018e-16
2.213218  1.412e-14  4.502e-17
2.213576  1.421e-14  9.333e-17
2.213933  1.42e-14  8.143e-17
2.214291  1.447e-14  9.996e-17
2.214649  1.439e-14  9.261e-17
2.215007  1.428e-14  7.496e-17
2.215365  1.433e-14  6.868e-17
2.215722  1.424e-14  1.074e-16
2.216080  1.411e-14  1.105e-16
2.216438  1.428e-14  1.169e-16
2.216796  1.417e-14  8.395e-17
2.217154  1.41e-14  8.483e-17
2.217511  1.435e-14  6.32e-17
2.217869  1.426e-14  1.236e-16
2.218227  1.417e-14  1.067e-16
2.218585  1.427e-14  8.217e-17
2.218942  1.416e-14  8.244e-17
2.219300  1.413e-14  8.496e-17
2.219658  1.404e-14  9.088e-17
2.220016  1.42e-14  7.675e-17
2.220373  1.421e-14  9.482e-17
2.220731  1.42e-14  6.907e-17
2.221089  1.41e-14  5.963e-17
2.221447  1.387e-14  9.849e-17
2.221804  1.386e-14  6.725e-17
2.222162  1.406e-14  6.237e-17
2.222520  1.411e-14  1.02e-16
2.222878  1.407e-14  8.457e-17
2.223235  1.393e-14  6.62e-17
2.223593  1.369e-14  8.141e-17
2.223951  1.375e-14  8.612e-17
2.224308  1.389e-14  9.21e-17
2.224666  1.4e-14  9.342e-17
2.225024  1.402e-14  7.189e-17
2.225382  1.405e-14  6.904e-17
2.225739  1.4e-14  7.723e-17
2.226097  1.389e-14  8.541e-17
2.226455  1.381e-14  8.504e-17
2.226813  1.379e-14  8.617e-17
2.227170  1.371e-14  9.7e-17
2.227528  1.371e-14  7.344e-17
2.227886  1.366e-14  5.73e-17
2.228244  1.366e-14  7.62e-17
2.228601  1.387e-14  9.056e-17
2.228959  1.403e-14  8.816e-17
2.229317  1.393e-14  6.998e-17
2.229674  1.403e-14  1.01e-16
2.230032  1.386e-14  8.988e-17
2.230390  1.395e-14  8.687e-17
2.230747  1.394e-14  6.022e-17
2.231105  1.392e-14  1.125e-16
2.231463  1.373e-14  1.021e-16
2.231821  1.37e-14  1.089e-16
2.232178  1.386e-14  7.526e-17
2.232536  1.394e-14  6.748e-17
2.232894  1.385e-14  8.898e-17
2.233251  1.398e-14  6.536e-17
2.233609  1.395e-14  7.466e-17
2.233967  1.388e-14  9.156e-17
2.234324  1.378e-14  1.077e-16
2.234682  1.384e-14  9.363e-17
2.235040  1.384e-14  1.124e-16
2.235397  1.389e-14  7.087e-17
2.235755  1.382e-14  9.689e-17
2.236113  1.375e-14  7.105e-17
2.236470  1.385e-14  7.708e-17
2.236828  1.379e-14  6.57e-17
2.237186  1.37e-14  7.489e-17
2.237543  1.383e-14  8.525e-17
2.237901  1.365e-14  7.061e-17
2.238259  1.36e-14  9.419e-17
2.238616  1.351e-14  7.737e-17
2.238974  1.364e-14  5.936e-17
2.239332  1.376e-14  6.902e-17
2.239689  1.365e-14  7.475e-17
2.240047  1.363e-14  8.426e-17
2.240405  1.374e-14  5.845e-17
2.240762  1.379e-14  6.017e-17
2.241120  1.371e-14  7.48e-17
2.241478  1.386e-14  7.495e-17
2.241835  1.371e-14  9.358e-17
2.242193  1.369e-14  8.826e-17
2.242551  1.36e-14  9.144e-17
2.242908  1.368e-14  7.958e-17
2.243266  1.376e-14  8.885e-17
2.243623  1.377e-14  8.944e-17
2.243981  1.361e-14  9.778e-17
2.244339  1.361e-14  7.684e-17
2.244696  1.35e-14  6.721e-17
2.245054  1.348e-14  8.173e-17
2.245412  1.365e-14  7.614e-17
2.245769  1.359e-14  9.263e-17
2.246127  1.367e-14  8.851e-17
2.246485  1.356e-14  7.932e-17
2.246842  1.359e-14  7.474e-17
2.247200  1.353e-14  6.66e-17
2.247557  1.343e-14  7.376e-17
2.247915  1.347e-14  1.074e-16
2.248273  1.352e-14  6.237e-17
2.248630  1.343e-14  5.865e-17
2.248988  1.372e-14  8.767e-17
2.249346  1.363e-14  9.425e-17
2.249703  1.356e-14  9.471e-17
2.250061  1.357e-14  8.906e-17
2.250418  1.356e-14  9.193e-17
2.250776  1.346e-14  8.927e-17
2.251134  1.353e-14  7.747e-17
2.251491  1.355e-14  9.475e-17
2.251849  1.352e-14  8.593e-17
2.252207  1.335e-14  5.524e-17
2.252564  1.362e-14  6.664e-17
2.252922  1.356e-14  6.717e-17
2.253279  1.363e-14  7.824e-17
2.253637  1.345e-14  9.797e-17
2.253994  1.342e-14  1.181e-16
2.254352  1.33e-14  7.951e-17
2.254710  1.348e-14  8.777e-17
2.255067  1.345e-14  1.088e-16
2.255425  1.345e-14  1.029e-16
2.255782  1.358e-14  1.162e-16
2.256140  1.362e-14  8.844e-17
2.256498  1.348e-14  5.893e-17
2.256855  1.343e-14  1.136e-16
2.257213  1.338e-14  6.356e-17
2.257571  1.332e-14  8.269e-17
2.257928  1.334e-14  9.595e-17
2.258286  1.34e-14  9.104e-17
2.258643  1.33e-14  9.224e-17
2.259001  1.326e-14  7.787e-17
2.259358  1.325e-14  7.021e-17
2.259716  1.332e-14  8.852e-17
2.260073  1.342e-14  8.916e-17
2.260431  1.338e-14  7.455e-17
2.260789  1.302e-14  1.02e-16
2.261146  1.278e-14  1.321e-16
2.261504  1.254e-14  1.108e-16
2.261861  1.263e-14  8.342e-17
2.262219  1.244e-14  9.786e-17
2.262577  1.224e-14  8.586e-17
2.262934  1.205e-14  6.354e-17
2.263292  1.213e-14  7.888e-17
2.263649  1.243e-14  1.007e-16
2.264007  1.303e-14  8.83e-17
2.264364  1.318e-14  1.079e-16
2.264722  1.298e-14  8.932e-17
2.265079  1.274e-14  1.002e-16
2.265437  1.222e-14  6.895e-17
2.265795  1.204e-14  8.523e-17
2.266152  1.231e-14  8.971e-17
2.266510  1.283e-14  9.034e-17
2.266867  1.303e-14  9.316e-17
2.267225  1.325e-14  7.749e-17
2.267582  1.342e-14  8.788e-17
2.267940  1.327e-14  1.192e-16
2.268297  1.312e-14  9.089e-17
2.268655  1.31e-14  8.652e-17
2.269012  1.29e-14  7.764e-17
2.269370  1.315e-14  5.853e-17
2.269727  1.319e-14  7.983e-17
2.270085  1.317e-14  6.826e-17
2.270443  1.306e-14  8.652e-17
2.270800  1.303e-14  8.76e-17
2.271158  1.322e-14  8.709e-17
2.271515  1.329e-14  8.434e-17
2.271873  1.322e-14  9.782e-17
2.272230  1.309e-14  1.173e-16
2.272588  1.307e-14  7.346e-17
2.272945  1.311e-14  6.336e-17
2.273303  1.304e-14  7.381e-17
2.273660  1.317e-14  8.365e-17
2.274018  1.311e-14  7.662e-17
2.274375  1.315e-14  7.752e-17
2.274733  1.319e-14  8.501e-17
2.275090  1.314e-14  1.073e-16
2.275448  1.304e-14  1.271e-16
2.275806  1.297e-14  8.894e-17
2.276163  1.299e-14  1.101e-16
2.276521  1.317e-14  9.511e-17
2.276878  1.302e-14  8.972e-17
2.277236  1.302e-14  7.715e-17
2.277593  1.298e-14  1.026e-16
2.277951  1.304e-14  7.52e-17
2.278308  1.297e-14  7.138e-17
2.278666  1.291e-14  8.026e-17
2.279023  1.292e-14  9.672e-17
2.279381  1.31e-14  9.115e-17
2.279738  1.301e-14  1.048e-16
2.280096  1.306e-14  1.32e-16
2.280453  1.284e-14  9.777e-17
2.280811  1.269e-14  6.668e-17
2.281168  1.224e-14  8.121e-17
2.281526  1.241e-14  1.162e-16
2.281883  1.267e-14  8.453e-17
2.282241  1.289e-14  1.024e-16
2.282598  1.269e-14  1.018e-16
2.282956  1.253e-14  9.307e-17
2.283313  1.27e-14  7.717e-17
2.283671  1.289e-14  7.213e-17
2.284028  1.284e-14  1.08e-16
2.284386  1.294e-14  1.17e-16
2.284743  1.281e-14  6.272e-17
2.285101  1.298e-14  9.505e-17
2.285458  1.285e-14  9.576e-17
2.285816  1.29e-14  7.424e-17
2.286173  1.292e-14  9.313e-17
2.286531  1.296e-14  9.791e-17
2.286888  1.292e-14  1.07e-16
2.287246  1.291e-14  6.996e-17
2.287603  1.286e-14  9.023e-17
2.287961  1.299e-14  1.054e-16
2.288318  1.279e-14  8.366e-17
2.288676  1.286e-14  1.046e-16
2.289033  1.3e-14  9.023e-17
2.289391  1.291e-14  8.968e-17
2.289748  1.279e-14  1.238e-16
2.290106  1.27e-14  1.084e-16
2.290463  1.288e-14  1.094e-16
2.290821  1.294e-14  9.22e-17
2.291178  1.283e-14  7.755e-17
2.291536  1.29e-14  8.462e-17
2.291893  1.278e-14  1.144e-16
2.292251  1.274e-14  9.353e-17
2.292608  1.269e-14  1.147e-16
2.292966  1.251e-14  9.079e-17
2.293323  1.185e-14  1.448e-16
2.293681  1.124e-14  9.501e-17
2.294038  1.098e-14  5.691e-17
2.294395  1.123e-14  1.024e-16
2.294753  1.147e-14  9.118e-17
2.295110  1.161e-14  8.717e-17
2.295468  1.172e-14  1.016e-16
2.295825  1.17e-14  9.166e-17
2.296183  1.198e-14  8.596e-17
2.296540  1.169e-14  1.025e-16
2.296898  1.166e-14  8.482e-17
2.297255  1.178e-14  1.061e-16
2.297613  1.202e-14  7.09e-17
2.297970  1.222e-14  9.389e-17
2.298328  1.219e-14  9.495e-17
2.298685  1.214e-14  1.369e-16
2.299043  1.227e-14  8.376e-17
2.299400  1.209e-14  9.407e-17
2.299757  1.228e-14  1.043e-16
2.300115  1.225e-14  8.19e-17
2.300472  1.22e-14  9.199e-17
2.300830  1.211e-14  8.697e-17
2.301188  1.224e-14  8.242e-17
2.301545  1.228e-14  9.225e-17
2.301902  1.234e-14  8.102e-17
2.302260  1.228e-14  9.806e-17
2.302617  1.227e-14  1.008e-16
2.302975  1.238e-14  1.14e-16
2.303332  1.236e-14  6.716e-17
2.303690  1.221e-14  1.004e-16
2.304047  1.238e-14  6.159e-17
2.304404  1.222e-14  9.825e-17
2.304762  1.21e-14  8.08e-17
2.305120  1.22e-14  1.072e-16
2.305477  1.217e-14  9.308e-17
2.305834  1.207e-14  9.85e-17
2.306192  1.206e-14  9.427e-17
2.306549  1.204e-14  1.105e-16
2.306907  1.215e-14  8.075e-17
2.307264  1.225e-14  9.93e-17
2.307622  1.217e-14  1.094e-16
2.307979  1.208e-14  1.252e-16
2.308336  1.214e-14  8.211e-17
2.308694  1.213e-14  7.26e-17
2.309052  1.215e-14  9.202e-17
2.309409  1.233e-14  8.045e-17
2.309766  1.207e-14  6.633e-17
2.310124  1.194e-14  6.197e-17
2.310481  1.21e-14  8.291e-17
2.310839  1.215e-14  1.221e-16
2.311196  1.202e-14  1.093e-16
2.311553  1.217e-14  7.301e-17
2.311911  1.219e-14  1.127e-16
2.312268  1.214e-14  6.817e-17
2.312626  1.204e-14  9.598e-17
2.312983  1.21e-14  9.027e-17
2.313341  1.22e-14  8.064e-17
2.313698  1.221e-14  9.55e-17
2.314056  1.215e-14  8.345e-17
2.314413  1.225e-14  8.623e-17
2.314770  1.195e-14  6.928e-17
2.315128  1.212e-14  8.001e-17
2.315485  1.221e-14  9.09e-17
2.315843  1.232e-14  1.099e-16
2.316200  1.223e-14  1.528e-16
2.316558  1.232e-14  1.385e-16
2.316915  1.206e-14  1.218e-16
2.317273  1.194e-14  1.282e-16
2.317630  1.193e-14  1.019e-16
2.317987  1.208e-14  1.123e-16
2.318345  1.187e-14  9.586e-17
2.318702  1.217e-14  1.301e-16
2.319060  1.209e-14  1.252e-16
2.319417  1.194e-14  7.004e-17
2.319775  1.214e-14  9.837e-17
2.320132  1.222e-14  9.59e-17
2.320490  1.21e-14  9.113e-17
2.320847  1.209e-14  7.087e-17
2.321204  1.214e-14  1.17e-16
2.321562  1.203e-14  8.174e-17
2.321919  1.184e-14  7.92e-17
2.322277  1.137e-14  8.526e-17
2.322634  1.076e-14  7.533e-17
2.322992  1.043e-14  9.139e-17
2.323349  1.05e-14  1.082e-16
2.323706  1.082e-14  9.866e-17
2.324064  1.091e-14  8.321e-17
2.324421  1.114e-14  8.57e-17
2.324779  1.115e-14  7.354e-17
2.325136  1.115e-14  7.909e-17
2.325494  1.114e-14  8.233e-17
2.325851  1.142e-14  8.148e-17
2.326208  1.135e-14  8.603e-17
2.326566  1.138e-14  1.05e-16
2.326923  1.149e-14  7.36e-17
2.327281  1.157e-14  9.747e-17
2.327638  1.156e-14  8.451e-17
2.327996  1.16e-14  1.071e-16
2.328353  1.14e-14  9.758e-17
2.328710  1.138e-14  8.915e-17
2.329068  1.148e-14  1.082e-16
2.329425  1.15e-14  9.686e-17
2.329783  1.159e-14  7.726e-17
2.330140  1.149e-14  9.778e-17
2.330498  1.156e-14  1.065e-16
2.330855  1.161e-14  7.422e-17
2.331212  1.166e-14  7.683e-17
2.331570  1.151e-14  1.119e-16
2.331927  1.151e-14  1.182e-16
2.332285  1.167e-14  8.744e-17
2.332642  1.167e-14  6.12e-17
2.332999  1.162e-14  7.391e-17
2.333357  1.165e-14  7.47e-17
2.333714  1.151e-14  7.428e-17
2.334072  1.161e-14  9.207e-17
2.334429  1.165e-14  9.22e-17
2.334787  1.159e-14  8.471e-17
2.335144  1.117e-14  1.111e-16
2.335501  1.106e-14  8.528e-17
2.335859  1.119e-14  7.191e-17
2.336216  1.144e-14  8.885e-17
2.336574  1.139e-14  1.037e-16
2.336931  1.142e-14  1.254e-16
2.337289  1.148e-14  8.528e-17
2.337646  1.148e-14  6.031e-17
2.338003  1.122e-14  9.129e-17
2.338361  1.084e-14  9.913e-17
2.338718  1.072e-14  1.199e-16
2.339076  1.111e-14  1.131e-16
2.339433  1.154e-14  1.149e-16
2.339791  1.162e-14  1.154e-16
2.340148  1.149e-14  1.135e-16
2.340505  1.148e-14  9.817e-17
2.340863  1.141e-14  1.212e-16
2.341220  1.148e-14  8.129e-17
2.341578  1.141e-14  1.334e-16
2.341935  1.165e-14  1.135e-16
2.342293  1.173e-14  9.89e-17
2.342650  1.168e-14  9.226e-17
2.343007  1.164e-14  7.486e-17
2.343365  1.173e-14  7.584e-17
2.343722  1.155e-14  6.33e-17
2.344079  1.163e-14  8.099e-17
2.344437  1.155e-14  1.028e-16
2.344795  1.144e-14  8.937e-17
2.345152  1.131e-14  7.97e-17
2.345509  1.143e-14  8.964e-17
2.345867  1.168e-14  7.344e-17
2.346224  1.168e-14  7.225e-17
2.346581  1.162e-14  6.097e-17
2.346939  1.173e-14  8.345e-17
2.347296  1.157e-14  9.981e-17
2.347654  1.16e-14  1.071e-16
2.348011  1.144e-14  9.345e-17
2.348369  1.145e-14  1.076e-16
2.348726  1.154e-14  1.074e-16
2.349083  1.16e-14  9.216e-17
2.349441  1.151e-14  8.506e-17
2.349798  1.149e-14  1.045e-16
2.350156  1.158e-14  1.374e-16
2.350513  1.144e-14  9.253e-17
2.350871  1.135e-14  1.512e-16
2.351228  1.122e-14  1.07e-16
2.351585  1.123e-14  9.522e-17
2.351943  1.112e-14  1.071e-16
2.352300  1.047e-14  1.01e-16
2.352658  9.839e-15  9.451e-17
2.353015  9.618e-15  1.228e-16
2.353373  1.006e-14  1.135e-16
2.353730  1.023e-14  9.002e-17
2.354087  1.04e-14  1.126e-16
2.354445  1.044e-14  1.266e-16
2.354802  1.073e-14  8.54e-17
2.355160  1.102e-14  1.168e-16
2.355517  1.09e-14  1.18e-16
2.355875  1.069e-14  9.055e-17
2.356232  1.059e-14  1.112e-16
2.356589  1.075e-14  1.383e-16
2.356947  1.085e-14  9.246e-17
2.357304  1.083e-14  7.178e-17
2.357662  1.087e-14  1.279e-16
2.358019  1.104e-14  1.144e-16
2.358377  1.101e-14  1.277e-16
2.358734  1.06e-14  1.199e-16
2.359091  1.058e-14  1.26e-16
2.359449  1.081e-14  1.122e-16
2.359806  1.114e-14  1.26e-16
2.360164  1.106e-14  8.266e-17
2.360521  1.103e-14  9.155e-17
2.360878  1.103e-14  1.587e-16
2.361236  1.109e-14  1.273e-16
2.361593  1.109e-14  1.064e-16
2.361951  1.102e-14  9.01e-17
2.362308  1.101e-14  1.517e-16
2.362666  1.092e-14  1.18e-16
2.363023  1.099e-14  9.809e-17
2.363380  1.1e-14  8.454e-17
2.363738  1.111e-14  1.011e-16
2.364095  1.107e-14  1.376e-16
2.364453  1.092e-14  1.216e-16
2.364810  1.084e-14  1.232e-16
2.365168  1.107e-14  7.434e-17
2.365525  1.107e-14  1.191e-16
2.365882  1.12e-14  1.31e-16
2.366240  1.114e-14  1.437e-16
2.366597  1.1e-14  1.063e-16
2.366955  1.122e-14  1.127e-16
2.367312  1.098e-14  2.075e-16
2.367670  1.088e-14  1.418e-16
2.368027  1.109e-14  1.037e-16
2.368384  1.111e-14  1.187e-16
2.368742  1.111e-14  1.207e-16
2.369099  1.11e-14  1.599e-16
2.369457  1.139e-14  1.082e-16
2.369814  1.13e-14  1.824e-16
2.370172  1.103e-14  2.181e-16
2.370529  1.081e-14  1.938e-16
2.370887  1.075e-14  1.152e-16
2.371244  1.083e-14  1.609e-16
2.371601  1.086e-14  1.634e-16
2.371959  1.092e-14  1.451e-16
2.372316  1.076e-14  1.588e-16
2.372674  1.067e-14  1.297e-16
2.373031  1.076e-14  1.266e-16
2.373389  1.094e-14  1.245e-16
2.373746  1.1e-14  1.142e-16
2.374104  1.109e-14  1.533e-16
2.374461  1.113e-14  1.279e-16
2.374818  1.12e-14  1.054e-16
2.375176  1.106e-14  1.537e-16
2.375533  1.08e-14  1.06e-16
2.375891  1.107e-14  1.368e-16
2.376248  1.125e-14  1.568e-16
2.376606  1.086e-14  1.897e-16
2.376963  1.084e-14  1.601e-16
2.377320  1.124e-14  1.099e-16
2.377678  1.12e-14  1.015e-16
2.378035  1.068e-14  1.228e-16
2.378393  1.073e-14  1.154e-16
2.378750  1.093e-14  1.12e-16
2.379108  1.094e-14  1.153e-16
2.379465  1.081e-14  1.039e-16
2.379822  1.094e-14  1.031e-16
2.380180  1.092e-14  9.06e-17
2.380538  1.076e-14  7.174e-17
2.380895  1.064e-14  7.916e-17
2.381252  1.077e-14  1.173e-16
2.381610  1.081e-14  1.17e-16
2.381967  1.092e-14  1.07e-16
2.382325  1.089e-14  1.043e-16
2.382682  1.053e-14  1.635e-16
2.383039  9.829e-15  1.374e-16
2.383397  9.41e-15  1.127e-16
2.383754  9.365e-15  8.055e-17
2.384112  9.389e-15  1.126e-16
2.384469  9.817e-15  1.33e-16
2.384827  1.002e-14  1.329e-16
2.385184  1.032e-14  4.777e-17
2.385542  1.023e-14  1.064e-16
2.385899  1.012e-14  9.469e-17
2.386257  1.002e-14  1.354e-16
2.386614  9.986e-15  1.042e-16
2.386971  1.01e-14  7.197e-17
2.387329  1.04e-14  9.12e-17
2.387686  1.043e-14  9.005e-17
2.388044  1.023e-14  6.237e-17
2.388402  1.02e-14  1.168e-16
2.388759  1.044e-14  8.534e-17
2.389116  1.032e-14  6.567e-17
2.389474  1.023e-14  7.085e-17
2.389831  1.038e-14  9.157e-17
2.390189  1.05e-14  1.13e-16
2.390546  1.068e-14  1.369e-16
2.390904  1.056e-14  1.178e-16
2.391261  1.026e-14  1.299e-16
2.391618  1.021e-14  1.305e-16
2.391976  1.018e-14  1.652e-16
2.392334  1.026e-14  1.261e-16
2.392691  1.03e-14  6.593e-17
2.393049  1.055e-14  8.151e-17
2.393406  1.046e-14  1.288e-16
2.393763  1.053e-14  8.151e-17
2.394121  1.069e-14  1.091e-16
2.394478  1.053e-14  6.058e-17
2.394836  1.027e-14  8.432e-17
2.395193  1.032e-14  1.022e-16
2.395551  1.042e-14  7.913e-17
2.395908  1.05e-14  1.254e-16
2.396266  1.059e-14  1.039e-16
2.396623  1.035e-14  1.187e-16
2.396981  1.041e-14  1.132e-16
2.397338  1.049e-14  1.271e-16
2.397696  1.04e-14  8.971e-17
2.398053  1.044e-14  1.01e-16
2.398411  1.041e-14  8.327e-17
2.398768  1.053e-14  1.053e-16
2.399126  1.045e-14  8.516e-17
2.399483  1.052e-14  1.024e-16
2.399841  1.047e-14  8.117e-17
2.400198  1.048e-14  1.086e-16
2.400556  1.024e-14  7.108e-17
2.400913  1.034e-14  9.779e-17
2.401270  1.055e-14  9.751e-17
2.401628  1.056e-14  9.327e-17
2.401985  1.051e-14  1.013e-16
2.402343  1.046e-14  9.775e-17
2.402700  1.022e-14  7.247e-17
2.403058  1.034e-14  4.605e-17
2.403415  1.061e-14  1.102e-16
2.403773  1.062e-14  1.585e-16
2.404130  1.036e-14  9.662e-17
2.404488  1.021e-14  1.16e-16
2.404845  1.033e-14  1.301e-16
2.405203  1.044e-14  1.277e-16
2.405560  1.028e-14  9.657e-17
2.405918  1.029e-14  1.155e-16
2.406276  1.056e-14  5.152e-17
2.406633  1.041e-14  1.341e-16
2.406991  1.024e-14  1.162e-16
2.407348  1.017e-14  7.803e-17
2.407706  1.024e-14  1.172e-16
2.408063  1.02e-14  1.228e-16
2.408420  1.01e-14  9.291e-17
2.408778  1.029e-14  1.208e-16
2.409135  1.052e-14  7.199e-17
2.409493  1.051e-14  1.156e-16
2.409850  1.015e-14  8.761e-17
2.410208  1.006e-14  1.075e-16
2.410566  1.016e-14  1.128e-16
2.410923  1.021e-14  5.648e-17
2.411281  1.036e-14  9.05e-17
2.411638  1.029e-14  8.898e-17
2.411996  1.028e-14  7.019e-17
2.412353  1.037e-14  1.034e-16
2.412711  1.023e-14  9.819e-17
2.413068  1.012e-14  8.925e-17
2.413426  1.007e-14  1.191e-16
2.413783  9.831e-15  1.276e-16
2.414141  9.504e-15  1.075e-16
2.414498  9.165e-15  7.093e-17
2.414856  9.273e-15  7.691e-17
2.415213  9.774e-15  1.05e-16
2.415571  9.916e-15  1.91e-16
2.415928  9.387e-15  1.653e-16
2.416286  9.174e-15  1.087e-16
2.416643  9.359e-15  1.802e-16
2.417001  9.68e-15  1.225e-16
2.417358  9.774e-15  9.665e-17
2.417716  1.002e-14  1.091e-16
2.418073  1.02e-14  1.632e-16
2.418431  1.011e-14  1.626e-16
2.418789  9.943e-15  1.465e-16
2.419146  9.657e-15  1.471e-16
2.419504  9.34e-15  2.186e-16
2.419861  9.391e-15  1.551e-16
2.420219  9.66e-15  1.2e-16
2.420576  9.891e-15  8.213e-17
2.420934  9.796e-15  6.717e-17
2.421291  9.867e-15  1.022e-16
2.421649  9.847e-15  1.262e-16
2.422006  9.645e-15  8.306e-17
2.422364  9.704e-15  7.74e-17
2.422722  9.727e-15  8.644e-17
2.423079  9.729e-15  9.109e-17
2.423437  9.762e-15  9.443e-17
2.423794  9.612e-15  9.443e-17
2.424152  9.918e-15  1.141e-16
2.424509  9.896e-15  1.025e-16
2.424867  9.868e-15  8.378e-17
2.425225  9.88e-15  1.026e-16
2.425582  9.87e-15  1.008e-16
2.425940  9.847e-15  1.229e-16
2.426297  9.753e-15  9.442e-17
2.426655  9.653e-15  1.172e-16
2.427012  9.768e-15  1.191e-16
2.427370  9.905e-15  9.636e-17
2.427727  9.846e-15  7.598e-17
2.428085  9.769e-15  1.063e-16
2.428442  9.744e-15  8.176e-17
2.428800  9.745e-15  1.185e-16
2.429158  9.723e-15  8.466e-17
2.429515  9.883e-15  5.478e-17
2.429873  9.954e-15  9.837e-17
2.430230  1.005e-14  9.359e-17
2.430588  9.908e-15  1.146e-16
2.430946  9.83e-15  1.462e-16
2.431303  9.669e-15  9.931e-17
2.431661  9.863e-15  7.286e-17
2.432018  1.021e-14  1.029e-16
2.432376  1.027e-14  1.087e-16
2.432734  1.008e-14  1.114e-16
2.433091  9.983e-15  1.221e-16
2.433449  9.613e-15  9.595e-17
2.433806  9.494e-15  1.064e-16
2.434164  9.788e-15  1.009e-16
2.434521  1.018e-14  1.94e-16
2.434879  1.038e-14  2.488e-16
2.435237  1.007e-14  2.52e-16
2.435594  9.914e-15  1.857e-16
2.435952  9.632e-15  1.68e-16
2.436309  9.457e-15  1.984e-16
2.436667  9.159e-15  2.431e-16
2.437025  9.336e-15  1.509e-16
2.437382  9.263e-15  1.065e-16
2.437740  9.599e-15  1.068e-16
2.438097  9.575e-15  9.781e-17
2.438455  9.768e-15  8.347e-17
2.438813  9.863e-15  1.165e-16
2.439170  9.971e-15  1.163e-16
2.439528  9.821e-15  9.693e-17
2.439885  9.756e-15  7.271e-17
2.440243  9.635e-15  6.814e-17
2.440601  9.655e-15  9.397e-17
2.440958  9.668e-15  9.86e-17
2.441316  9.575e-15  1.16e-16
2.441674  9.682e-15  8.858e-17
2.442031  9.727e-15  1.019e-16
2.442389  9.638e-15  9.413e-17
2.442746  9.659e-15  1.015e-16
2.443104  9.516e-15  9.112e-17
2.443462  9.671e-15  9.953e-17
2.443819  9.588e-15  1.077e-16
2.444177  9.415e-15  7.224e-17
2.444535  9.243e-15  9.355e-17
2.444892  9.621e-15  8.567e-17
2.445250  1.005e-14  1.545e-16
2.445607  1.023e-14  2.093e-16
2.445965  9.382e-15  2.232e-16
2.446323  9.155e-15  1.687e-16
2.446680  8.908e-15  1.223e-16
2.447038  9.067e-15  1.252e-16
2.447396  8.881e-15  1.202e-16
2.447753  8.614e-15  1.077e-16
2.448111  9.032e-15  1.201e-16
2.448469  9.145e-15  1.528e-16
2.448826  9.359e-15  1.108e-16
2.449184  9.484e-15  1.015e-16
2.449542  9.681e-15  1.584e-16
2.449899  9.623e-15  1.896e-16
2.450257  9.368e-15  1.404e-16
2.450614  9.261e-15  1.328e-16
2.450972  9.529e-15  1.252e-16
2.451330  8.863e-15  1.475e-16
2.451688  8.975e-15  1.994e-16
2.452045  9.102e-15  1.643e-16
2.452403  9.313e-15  1.019e-16
2.452760  9.361e-15  1.061e-16
2.453118  9.099e-15  1.07e-16
2.453476  9.079e-15  1.174e-16
2.453834  9.38e-15  1.383e-16
2.454191  9.129e-15  8.735e-17
2.454549  8.772e-15  1.359e-16
2.454907  8.677e-15  1.623e-16
2.455264  9.113e-15  1.701e-16
2.455622  9.215e-15  8.55e-17
2.455980  9.346e-15  1.074e-16
2.456337  9.248e-15  1.294e-16
2.456695  9.369e-15  1.309e-16
2.457053  9.208e-15  1.055e-16
2.457410  9.215e-15  1.203e-16
2.457768  9.209e-15  7.402e-17
2.458126  9.334e-15  1.119e-16
2.458483  9.333e-15  9.229e-17
2.458841  9.296e-15  1.241e-16
2.459199  9.233e-15  1.237e-16
2.459557  9.116e-15  9.229e-17
2.459914  9.163e-15  8.884e-17
2.460272  9.151e-15  1.122e-16
2.460630  8.902e-15  8.29e-17
2.460987  8.765e-15  6.277e-17
2.461345  8.754e-15  8.515e-17
2.461703  9.045e-15  1.092e-16
2.462060  9.495e-15  1.762e-16
2.462418  9.283e-15  1.702e-16
2.462776  8.886e-15  1.395e-16
2.463134  8.945e-15  2.434e-16
2.463491  9.183e-15  1.895e-16
2.463849  9.502e-15  1.288e-16
2.464207  9.293e-15  1.139e-16
2.464565  9.228e-15  9.022e-17
2.464922  9.156e-15  1.541e-16
2.465280  9.197e-15  9.917e-17
2.465638  9.074e-15  1.494e-16
2.465996  9.06e-15  1.413e-16
2.466353  9.337e-15  6.256e-17
2.466711  9.237e-15  9.919e-17
2.467069  9.404e-15  1.352e-16
2.467427  9.084e-15  1.672e-16
2.467784  8.912e-15  1.696e-16
2.468142  9.144e-15  1.698e-16
2.468500  9.089e-15  1.447e-16
2.468858  9.276e-15  1.118e-16
2.469215  9.315e-15  1.224e-16
2.469573  9.533e-15  1.356e-16
2.469931  9.392e-15  1.575e-16
2.470289  9.364e-15  9.978e-17
2.470646  9.341e-15  6.48e-17
2.471004  9.283e-15  9.91e-17
2.471362  9.571e-15  1.83e-16
2.471720  9.874e-15  2.859e-16
2.472077  9.302e-15  4.379e-16
2.472435  8.737e-15  3.256e-16
2.472793  9.065e-15  2.422e-16
2.473150  8.538e-15  3.406e-16
2.473508  8.918e-15  2.76e-16
2.473866  8.712e-15  2.06e-16
2.474224  8.862e-15  1.283e-16
2.474582  8.919e-15  1.665e-16
2.474940  8.83e-15  1.119e-16
2.475297  8.794e-15  1.755e-16
2.475655  8.847e-15  1.536e-16
2.476013  8.837e-15  1.49e-16
2.476371  9.045e-15  1.697e-16
2.476728  9.257e-15  1.662e-16
2.477086  9.52e-15  1.066e-16
2.477444  9.311e-15  1.528e-16
2.477802  9.24e-15  1.443e-16
2.478160  9.078e-15  1.266e-16
2.478517  8.779e-15  1.154e-16
2.478875  8.508e-15  1.457e-16
2.479233  8.489e-15  1.4e-16
2.479591  8.623e-15  1.901e-16
2.479949  8.656e-15  1.202e-16
2.480306  8.22e-15  2.257e-16
2.480664  8.561e-15  1.636e-16
2.481022  8.443e-15  2.012e-16
2.481380  8.251e-15  1.588e-16
2.481738  8.012e-15  2.622e-16
2.482095  8.291e-15  2.115e-16
2.482453  7.848e-15  1.529e-16
2.482811  8.12e-15  9.761e-17
2.483169  8.473e-15  1.475e-16
2.483527  9.006e-15  1.813e-16
2.483885  9.013e-15  3.139e-16
2.484242  8.692e-15  2.456e-16
2.484600  8.354e-15  3.456e-16
2.484958  8.747e-15  2.713e-16
2.485316  8.54e-15  1.845e-16
2.485674  8.922e-15  1.24e-16
2.486032  8.763e-15  1.856e-16
2.486390  8.656e-15  1.452e-16
2.486748  8.23e-15  2.045e-16
2.487105  8.647e-15  1.783e-16
2.487463  8.8e-15  1.926e-16
2.487821  8.739e-15  2.885e-16
2.488179  8.422e-15  2.527e-16
2.488537  8.83e-15  3.235e-16
2.488894  8.692e-15  2.418e-16
2.489252  8.617e-15  1.923e-16
2.489610  8.683e-15  1.094e-16
2.489968  8.967e-15  1.719e-16
2.490326  8.698e-15  1.485e-16
2.490684  8.619e-15  1.18e-16
2.491042  8.614e-15  1.677e-16
2.491400  8.9e-15  1.575e-16
2.491758  8.924e-15  2.091e-16
2.492115  8.817e-15  1.96e-16
2.492473  8.776e-15  2.623e-16
2.492831  8.943e-15  1.688e-16
2.493189  8.707e-15  1.664e-16
2.493547  9.022e-15  1.569e-16
2.493905  9.153e-15  3.263e-16
2.494263  9.751e-15  4.056e-16
2.494621  9.011e-15  4.023e-16
2.494979  8.546e-15  3.023e-16
2.495337  8.848e-15  3.798e-16
2.495694  8.921e-15  2.567e-16
2.496052  8.855e-15  1.656e-16
2.496410  9.05e-15  1.77e-16
2.496768  8.92e-15  1.316e-16
2.497126  8.928e-15  1.111e-16
2.497484  9.016e-15  8.531e-17
2.497842  8.747e-15  9.815e-17
2.498200  8.902e-15  1.327e-16
2.498558  9.043e-15  1.099e-16
2.498916  8.671e-15  1.301e-16
2.499274  8.814e-15  1.124e-16
2.499632  8.727e-15  1.033e-16
2.499990  8.545e-15  9.998e-17
2.500347  8.696e-15  1.095e-16
2.500705  8.738e-15  1.241e-16
2.501063  8.654e-15  8.605e-17
2.501421  8.901e-15  1.134e-16
2.501779  8.903e-15  1.237e-16
2.502137  9.114e-15  1.504e-16
2.502495  9.238e-15  2.038e-16
2.502853  9.07e-15  2.715e-16
2.503211  8.536e-15  2.198e-16
2.503569  8.496e-15  2.668e-16
2.503927  8.407e-15  2.087e-16
2.504285  8.693e-15  1.375e-16
2.504643  8.561e-15  1.392e-16
2.505001  8.958e-15  2.319e-16
2.505359  9.035e-15  2.467e-16
2.505717  8.862e-15  2.466e-16
2.506075  8.383e-15  2.184e-16
2.506433  8.233e-15  3.387e-16
2.506791  8.336e-15  1.851e-16
2.507149  8.482e-15  1.571e-16
2.507507  8.441e-15  1.221e-16
2.507865  8.466e-15  1.483e-16
2.508223  8.708e-15  1.14e-16
2.508581  8.819e-15  1.362e-16
2.508939  9.015e-15  1.387e-16
2.509297  8.94e-15  1.469e-16
2.509655  8.959e-15  1.477e-16
2.510013  9.393e-15  1.579e-16
2.510371  9.353e-15  2.916e-16
2.510729  8.943e-15  4.264e-16
2.511087  8.081e-15  4.558e-16
2.511445  8.223e-15  3.034e-16
2.511803  8.528e-15  2.599e-16
2.512161  8.436e-15  1.498e-16
2.512519  8.216e-15  2.084e-16
2.512877  8.435e-15  1.786e-16
2.513235  8.332e-15  1.579e-16
2.513593  8.471e-15  1.422e-16
2.513951  8.595e-15  1.449e-16
2.514309  8.808e-15  2.302e-16
2.514667  8.917e-15  3.828e-16
2.515025  8.613e-15  3.794e-16
2.515383  8.416e-15  3.482e-16
2.515741  7.855e-15  2.847e-16
2.516099  7.965e-15  4.295e-16
2.516457  8.345e-15  4.099e-16
2.516815  9.206e-15  4.022e-16
2.517173  8.603e-15  6.041e-16
2.517531  8.158e-15  4.995e-16
2.517889  8.189e-15  3.535e-16
2.518247  8.655e-15  2.483e-16
2.518605  8.559e-15  1.613e-16
2.518964  8.707e-15  1.767e-16
2.519322  8.613e-15  2.232e-16
2.519680  8.291e-15  2.11e-16
2.520038  8.332e-15  2.447e-16
2.520396  8.504e-15  1.152e-16
2.520754  8.452e-15  1.742e-16
2.521112  8.756e-15  1.083e-16
2.521470  8.739e-15  1.479e-16
2.521828  8.631e-15  2.587e-16
2.522186  8.899e-15  1.969e-16
2.522544  8.829e-15  2.022e-16
2.522902  8.608e-15  1.534e-16
2.523261  8.94e-15  1.682e-16
2.523619  8.668e-15  2.633e-16
2.523977  8.442e-15  3.416e-16
2.524335  7.564e-15  2.572e-16
2.524693  7.693e-15  3.099e-16
2.525051  7.739e-15  1.657e-16
2.525409  8.349e-15  2.161e-16
2.525767  7.956e-15  2.675e-16
2.526125  8.283e-15  2.503e-16
2.526484  8.143e-15  2.997e-16
2.526842  8.344e-15  2.889e-16
2.527200  8.097e-15  2.956e-16
2.527558  7.855e-15  1.911e-16
2.527916  8.006e-15  1.656e-16
2.528274  7.819e-15  1.815e-16
2.528632  8.145e-15  2.266e-16
2.528991  8.627e-15  2.919e-16
2.529349  8.359e-15  3.23e-16
2.529707  8.194e-15  4.572e-16
2.530065  7.96e-15  3.831e-16
2.530423  8.271e-15  2.858e-16
2.530781  9.166e-15  4.874e-16
2.531139  9.272e-15  8.371e-16
2.531498  9.239e-15  1.061e-15
2.531856  8.429e-15  7.792e-16
2.532214  8.631e-15  6.66e-16
2.532572  8.36e-15  7.678e-16
2.532930  8.441e-15  6.237e-16
2.533288  7.242e-15  5.398e-16
2.533647  7.87e-15  6.233e-16
2.534005  8.149e-15  2.691e-16
2.534363  8.74e-15  1.941e-16
2.534721  8.802e-15  2.189e-16
2.535079  9.849e-15  5.15e-16
2.535438  9.385e-15  4.878e-16
2.535796  9.274e-15  8.968e-16
2.536154  7.587e-15  8.793e-16
2.536512  6.246e-15  7.791e-16
2.536870  8.314e-15  7.956e-16
2.537229  8.365e-15  4.425e-16
2.537587  8.087e-15  3.477e-16
2.537945  8.054e-15  2.368e-16
2.538303  8.898e-15  2.671e-16
2.538661  8.246e-15  3.744e-16
2.539020  8.143e-15  4.224e-16
2.539378  8.125e-15  2.852e-16
2.539736  8.016e-15  3.561e-16
2.540094  8.505e-15  2.275e-16
2.540453  8.492e-15  2.458e-16
2.540811  8.711e-15  4.161e-16
2.541169  8.621e-15  5.076e-16
2.541528  8.726e-15  6.552e-16
2.541886  7.591e-15  6.247e-16
2.542244  7.469e-15  7.356e-16
2.542602  7.016e-15  1.504e-15
2.542960  6.789e-15  1.506e-15
2.543319  7.065e-15  2.187e-15
2.543677  8.238e-15  2.682e-15
2.544035  1.072e-14  5.193e-15
2.544394  1.564e-14  6.874e-15
2.544752  5.07e-15  2.452e-15
2.545110  1.097e-14  3.122e-15
2.545468  9.183e-15  1.45e-15
2.545827  8.531e-15  9.198e-16
2.546185  7.663e-15  6.824e-16
2.546543  8.29e-15  4.749e-16
2.546901  8.825e-15  6.558e-16
2.547260  9.762e-15  1.19e-15
2.547618  7.158e-15  1.588e-15
2.547976  7.063e-15  2.491e-15
2.548335  5.128e-15  5.126e-15
2.548693  6.935e-15  2.677e-15
2.549051  8.776e-15  1.305e-15
2.549410  7.453e-15  6.753e-16
2.549768  8.921e-15  7.84e-16
2.550126  9.451e-15  4.993e-16
2.550485  9.08e-15  9.903e-16
2.550843  8.532e-15  1.608e-15
2.551201  8.125e-15  1.97e-15
2.551560  9.149e-15  1.649e-15
2.551918  9.79e-15  1.182e-15
2.552276  8.042e-15  1.223e-15
2.552635  1.02e-14  2.088e-15
2.552993  7.82e-15  3.091e-15
2.553351  1.005e-14  2.134e-15
2.553710  8.928e-15  8.47e-16
2.554068  8.44e-15  7.984e-16
2.554426  8.639e-15  4.852e-16
2.554785  8.594e-15  3.492e-16
2.555143  8.377e-15  3.666e-16
2.555501  8.059e-15  2.927e-16
2.555860  8.136e-15  3.171e-16
2.556218  8.282e-15  3.521e-16
2.556576  8.404e-15  3.717e-16
2.556935  8.517e-15  2.8e-16
2.557293  8.289e-15  3.338e-16
2.557652  8.325e-15  3.313e-16
2.558010  8.774e-15  3.615e-16
2.558368  8.683e-15  4.444e-16
2.558727  8.565e-15  4.266e-16
2.559085  8.395e-15  6.051e-16
2.559444  9.657e-15  9.476e-16
2.559802  1.21e-14  2.378e-15
2.560161  8.686e-15  2.631e-15
2.560519  4.306e-15  5.506e-15

